Real-Time Network-Level Traffic Signal Control: An Explicit Multiagent Coordination Method

Efficient traffic signal control (TSC) has been one of the most useful ways for reducing urban road congestion. Key to the challenge of TSC includes 1) the essential of real-time signal decision, 2) the complexity in traffic dynamics, and 3) the network-level coordination. Recent efforts that applied reinforcement learning (RL) methods can query policies by mapping the traffic state to the signal decision in real-time, however, is inadequate for unexpected traffic flows. By observing real traffic information, online planning methods can compute the signal decisions in a responsive manner. We propose an explicit multiagent coordination (EMC)-based online planning methods that can satisfy adaptive, real-time and network-level TSC. By multiagent, we model each intersection as an autonomous agent, and the coordination efficiency is modeled by a cost (i.e., congestion index) function between neighbor intersections. By network-level coordination, each agent exchanges messages with respect to cost function with its neighbors in a fully decentralized manner. By real-time, the message passing procedure can interrupt at any time when the real time limit is reached and agents select the optimal signal decisions according to the current message. Moreover, we prove our EMC method can guarantee network stability by borrowing ideas from transportation domain. Finally, we test our EMC method in both synthetic and real road network datasets. Experimental results are encouraging: compared to RL and conventional transportation baselines, our EMC method performs reasonably well in terms of adapting to real-time traffic dynamics, minimizing vehicle travel time and scalability to city-scale road networks.

==> RD.txt <==
Reliability	Distribution
0.50	0
0.52	0.013779528
0.54	0.012467192
0.56	0.016404199
0.58	0.020341207
0.60	0.032152231
0.62	0.016404199
0.64	0.028215223
0.66	0.017716535
0.68	0.053149606
0.70	0.036089239
0.72	0.024278215
0.74	0.041338583
0.76	0.05839895
0.78	0.040026247
0.80	0.055774278
0.82	0.042650919
0.84	0.074146982
0.86	0.085958005
0.88	0.05839895
0.90	0.059711286
0.92	0.047401575
0.94	0.043963255
0.96	0.022965879
0.98	0.016404199
1.00	0.010401575


==> Results/MAC.txt <==
time	balance
0	9
1	177
2	509
3	762
4	894
5	1098
6	1273
7	1384
8	1639
9	1706
10	1785
11	1880
12	1934
13	2338
14	2534
15	2857
16	2916
17	2884
18	3254
19	2950
20	2968
21	2848
22	3028
23	3147
24	3150
25	3103
26	3046
27	2457
28	2426
29	2182
30	1934
31	1911
32	2201
33	2104
34	2126
35	1877
36	1968
37	1905
38	1882
39	1810
40	1695
41	1682
42	1805
43	1717
44	1624
45	1613
46	1571
47	1603
48	1604
49	1757
50	1683
51	1632
52	1776
53	1668
54	1758
55	1720
56	1629
57	1784
58	1657
59	1507
60	1358
61	1337
62	1345
63	1306
64	1332
65	1255
66	1340
67	1369
68	1491
69	1523
70	1514
71	1464
72	1580
73	1264
74	1106
75	816
76	524
77	388
78	296
79	225
80	178
81	122
82	77
83	51
84	37
85	28
86	18
87	14
88	4
89	1
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0








==> Results/MP.txt <==
time	balance
0	9
1	177
2	481
3	769
4	931
5	1112
6	1265
7	1412
8	1750
9	1873
10	2023
11	2159
12	2171
13	2430
14	2627
15	3039
16	3391
17	3432
18	3722
19	3518
20	3317
21	3143
22	3355
23	3467
24	3387
25	3741
26	3598
27	2979
28	2454
29	2347
30	2213
31	2156
32	2453
33	2426
34	2336
35	2274
36	2447
37	2424
38	2755
39	2411
40	2008
41	1777
42	1819
43	1794
44	1820
45	1684
46	1536
47	1615
48	1742
49	1713
50	1702
51	1896
52	1885
53	1883
54	2056
55	1983
56	2142
57	2054
58	1856
59	1789
60	1720
61	1589
62	1323
63	1395
64	1330
65	1288
66	1401
67	1354
68	1619
69	1598
70	1850
71	1765
72	1777
73	1350
74	1171
75	936
76	529
77	396
78	277
79	182
80	125
81	70
82	51
83	30
84	12
85	9
86	7
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0








==> bibtex/changelog.txt <==


Changelog history of the IEEEtran BibTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.14 (MDS) changes:
  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicolás Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions.
     The new journal string name definitions are (full version shown):

     @STRING{IEEE_J_AFFC       = "{IEEE} Transactions on Affective Computing"}
     in 2014 ASL became ASLP
     @STRING{IEEE_J_ASLP       = "{IEEE/ACM} Transactions on Audio, Speech, and Language Processing"}
     @STRING{IEEE_J_JAS        = "{IEEE/CAA} Journal of Automatica Sinica"}
     @STRING{IEEE_J_AMD        = "{IEEE} Transactions on Autonomous Mental Development"}
     @STRING{IEEE_J_BD         = "{IEEE} Transactions on Big Data"}
     @STRING{IEEE_J_BHI        = "{IEEE} Journal of Biomedical and Health Informatics"}
     @STRING{IEEE_J_CC         = "{IEEE} Transactions on Cloud Computing"}
     @STRING{IEEE_J_CCN        = "{IEEE} Transactions on Cognitive Communications and Networking"}
     in 2015 AMD became CDS
     @STRING{IEEE_J_CDS        = "{IEEE} Transactions on Cognitive and Developmental Systems"}
     in 2011 CAPT became CPMT
     @STRING{IEEE_J_CPMT       = "{IEEE} Transactions on Components, Packaging and Manufacturing Technology"}
     @STRING{IEEE_J_CIAIG      = "{IEEE} Transactions on Computational Intelligence and {AI} in Games"}
     @STRING{IEEE_J_CSS        = "{IEEE} Transactions on Computational Social Systems"}
     @STRING{IEEE_J_CNS        = "{IEEE} Transactions on Control of Network Systems"}
     in 2013 SMCB became CYB
     @STRING{IEEE_J_CYB        = "{IEEE} Transactions on Cybernetics"}
     @STRING{IEEE_J_EDS        = "{IEEE} Journal of Electron Devices Society"}
     @STRING{IEEE_J_ES         = "{IEEE} Embedded Systems Letters"}
     @STRING{IEEE_J_ETC        = "{IEEE} Transactions on Emerging Topics in Computing"}
     @STRING{IEEE_J_ETCAS      = "{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems"}
     @STRING{IEEE_J_ESTPE      = "{IEEE} Transactions on Emerging and Selected Topics in Power Electronics"}
     @STRING{IEEE_J_XCDC       = "{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits"}
     in 2013 SMCC became HMS
     @STRING{IEEE_J_HMS        = "{IEEE} Transactions on Human-Machine Systems"}
     @STRING{IEEE_J_IV         = "{IEEE} Transactions on Intelligent Vehicles"}
     @STRING{IEEE_J_IOT        = "{IEEE} Internet of Things Journal"}
     @STRING{IEEE_J_LS         = "{IEEE} Life Sciences Letters"}
     @STRING{IEEE_J_MAGL       = "{IEEE} Magnetics Letters"}
     in 2014 MEMS became MEMSI
     @STRING{IEEE_J_MEMSI      = "{IEEE} Journal of Microelectromechanical Systems"}
     @STRING{IEEE_J_MBSC       = "{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications"}
     @STRING{IEEE_J_MSCS       = "{IEEE} Transactions on Multi-Scale Computing Systems"}
     @STRING{IEEE_J_MMCT       = "{IEEE} Journal on Multiscale and Multiphysics Computational Techniques"}
     @STRING{IEEE_J_ENANO      = "{IEEE} Nanotechnology Express"}
     @STRING{IEEE_J_NSE        = "{IEEE} Transactions on Network Science and Engineering"}
     in 2012 NN became NNLS
     @STRING{IEEE_J_NNLS       = "{IEEE} Transactions on Neural Networks and Learning Systems"}
     @STRING{IEEE_J_OCN        = "{IEEE} Journal of Optical Communications and Networking"}
     @STRING{IEEE_J_PJ         = "{IEEE} Photonics Journal"}
     @STRING{IEEE_J_PHOT       = "{IEEE} Journal of Photovoltaics"}
     @STRING{IEEE_J_PETS       = "{IEEE} Power and Energy Technology Systems Journal"}
     @STRING{IEEE_J_RFIC       = "{IEEE} {RFIC} Journal"}
     @STRING{IEEE_J_RFID       = "{IEEE} {RFID} Journal"}
     @STRING{IEEE_J_RITA       = "{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje"}
     @STRING{IEEE_J_RAL        = "{IEEE} Robotics and Automation Letters"}
     @STRING{IEEE_J_SIPN       = "{IEEE} Transactions on Signal and Information Processing over Networks"}
     @STRING{IEEE_J_SG         = "{IEEE} Transactions on Smart Grid"}
     @STRING{IEEE_J_SUSC       = "{IEEE} Sustainable Computing"}
     @STRING{IEEE_J_STE        = "{IEEE} Transactions on Sustainable Energy"}
     in 2012 SMCA became SMCS
     @STRING{IEEE_J_SMCS       = "{IEEE} Transactions on Systems, Man, and Cybernetics: Systems"}
     @STRING{IEEE_J_TEHM       = "{IEEE} Journal of Translational Engineering in Health and Medicine"}
     @STRING{IEEE_J_TTHZ       = "{IEEE} Transactions on Terrahertz Science and Technology"}
     @STRING{IEEE_J_TTE        = "{IEEE} Transactions on Transportation Electrification"}
     @STRING{IEEE_J_WCOML      = "{IEEE} Wireless Communications Letters"}

     magazines and Online Publications
     @STRING{IEEE_O_ACC        = "{IEEE} Access"}
     @STRING{IEEE_M_CHINAC     = "China Communications Magazine"}
     in 2012 DTC became DT
     @STRING{IEEE_M_DT         = "{IEEE} Design \&\ Test"}
     @STRING{IEEE_M_ETF        = "{IEEE} Electrification Magazine"}
     @STRING{IEEE_M_EMC        = "{IEEE} Electromagnetic Compatibility Magazine"}
     @STRING{IEEE_M_GRS        = "{IEEE} Geoscience and Remote Sensing Magazine"}
     @STRING{IEEE_M_PEL        = "{IEEE} Power Electronics Magazine"}
     @STRING{IEEE_M_PULSE      = "{IEEE} Pulse"}
     @STRING{IEEE_M_SSC        = "{IEEE} Solid-State Circuits Magazine"}
     @STRING{IEEE_M_SMC        = "{IEEE} Systems, Man, and Cybernetics Magazine"}


 2008/09/30 V1.13 (MDS) changes
  1. Fixed bug with edition number to ordinal conversion. Thanks to
     Michael Roland for reporting this and correcting the algorithm.


 2007/01/11 V1.12 (MDS) changes
  1. Fixed bug with unwanted comma before "et al." when an entry contained
     more than two author names. Thanks to Pallav Gupta for reporting this.

  2. Fixed bug with anomalous closing quote in tech reports that have a
     type, but without a number or address. Thanks to Mehrdad Mirreza for
     reporting this.

  3. Use braces in \providecommand in begin.bib to better support
     latex2html. TeX style length assignments OK with recent versions
     of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
     Use of the language field still causes trouble with latex2html.
     Thanks to Federico Beffa for reporting this.

  4. Added IEEEtran.bst ID and version comment string to .bbl output.

  5. Provide a \BIBdecl hook that allows the user to execute commands
     just prior to the first entry.

  6. Use default urlstyle (is using url.sty) of "same" rather than rm to
     better work with a wider variety of bibliography styles.

  7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
     and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
     for reporting this.

  8. Fixed bug where control entry types should not be considered when
     calculating longest label width.

  9. Added alias www for electronic/online entry type.

 10. Added CTLname_url_prefix control entry field to the BST control entry
     type.


 2003/04/02 V1.11 (MDS) changes
  1. Fixed bug with URLs containing underscores when using url.sty. Thanks
     to Ming Kin Lai for reporting this.


 2002/09/27 V1.10 (MDS) changes
  1. Corrected minor bug for improperly formed warning message when a
     book was not given a title. Thanks to Ming Kin Lai for reporting this.

  2. Added support for CTLname_format_string and CTLname_latex_cmd fields
     in the BST control entry type.


 2002/08/13 V1.00 (MDS)
     Initial release







==> hangshou_4x4_evaluation.dat <==
time	dcop_evaluation	mp_evaluation
0	9	9
10	9	9
20	9	9
30	9	9
40	12	12
50	12	12
60	12	12
70	15	15
80	16	16
90	16	16
100	19	19
110	19	19
120	24	24
130	28	28
140	29	29
150	29	29
160	36	36
170	36	36
180	36	36
190	36	36
200	42	42
210	47	47
220	47	47
230	53	53
240	56	56
250	56	56
260	64	64
270	64	64
280	76	76
290	76	76
300	77	77
310	77	77
320	86	86
330	86	86
340	86	86
350	95	95
360	102	102
370	106	106
380	106	106
390	112	112
400	130	130
410	130	130
420	131	131
430	131	131
440	144	144
450	144	144
460	150	150
470	150	150
480	165	165
490	176	176
500	177	177
510	177	177
520	200	200
530	200	200
540	200	200
550	200	200
560	222	222
570	222	222
580	222	222
590	222	222
600	246	246
610	239	243
620	239	243
630	252	256
640	275	279
650	285	289
660	285	289
670	285	289
680	294	298
690	302	310
700	316	324
710	316	324
720	341	349
730	341	349
740	349	356
750	349	356
760	376	383
770	391	398
780	399	406
790	399	406
800	413	420
810	360	368
820	360	368
830	360	368
840	402	410
850	381	389
860	381	389
870	381	386
880	399	404
890	399	402
900	410	413
910	420	429
920	441	456
930	441	431
940	440	430
950	440	431
960	453	444
970	453	429
980	468	444
990	468	444
1000	509	481
1010	456	469
1020	456	456
1030	456	456
1040	497	497
1050	509	503
1060	509	503
1070	527	521
1080	556	550
1090	557	542
1100	568	553
1110	564	559
1120	582	577
1130	582	555
1140	582	555
1150	588	567
1160	618	595
1170	617	592
1180	617	592
1190	632	607
1200	678	642
1210	600	613
1220	600	613
1230	594	607
1240	601	614
1250	578	591
1260	595	615
1270	595	615
1280	624	644
1290	601	621
1300	608	627
1310	614	626
1320	643	655
1330	660	646
1340	660	646
1350	660	646
1360	691	675
1370	689	662
1380	693	672
1390	691	670
1400	728	707
1410	692	706
1420	692	706
1430	693	712
1440	700	722
1450	701	723
1460	700	722
1470	721	733
1480	754	766
1490	761	768
1500	762	769
1510	762	776
1520	789	810
1530	789	793
1540	810	810
1550	810	818
1560	829	835
1570	829	840
1580	834	845
1590	834	848
1600	846	860
1610	783	812
1620	783	812
1630	783	812
1640	808	837
1650	775	781
1660	775	781
1670	775	781
1680	803	807
1690	808	808
1700	813	813
1710	777	791
1720	792	809
1730	789	798
1740	789	798
1750	790	799
1760	823	821
1770	811	805
1780	811	802
1790	792	783
1800	826	819
1810	779	808
1820	784	808
1830	777	801
1840	806	842
1850	824	860
1860	824	863
1870	816	855
1880	841	880
1890	849	872
1900	856	879
1910	833	881
1920	842	895
1930	847	891
1940	847	891
1950	855	899
1960	877	921
1970	872	925
1980	871	916
1990	871	916
2000	894	931
2010	877	911
2020	877	911
2030	894	928
2040	901	934
2050	892	925
2060	892	925
2070	900	956
2080	931	987
2090	946	991
2100	974	1001
2110	953	991
2120	964	1002
2130	964	1011
2140	973	1020
2150	973	1020
2160	986	1033
2170	1003	1042
2180	1003	1042
2190	1000	1039
2200	1030	1065
2210	1025	1031
2220	1031	1037
2230	999	1037
2240	1023	1046
2250	999	1022
2260	991	1014
2270	991	1014
2280	1021	1040
2290	1038	1052
2300	1051	1068
2310	1046	1070
2320	1066	1090
2330	1066	1115
2340	1080	1125
2350	1080	1104
2360	1108	1125
2370	1111	1093
2380	1104	1086
2390	1104	1090
2400	1138	1122
2410	1052	1100
2420	1065	1112
2430	1067	1114
2440	1070	1117
2450	1066	1088
2460	1066	1088
2470	1080	1102
2480	1090	1116
2490	1084	1098
2500	1098	1112
2510	1053	1107
2520	1085	1135
2530	1094	1146
2540	1094	1146
2550	1094	1146
2560	1111	1144
2570	1111	1142
2580	1110	1141
2590	1125	1156
2600	1169	1200
2610	1090	1156
2620	1090	1156
2630	1093	1158
2640	1098	1163
2650	1059	1120
2660	1068	1116
2670	1068	1116
2680	1079	1127
2690	1057	1088
2700	1062	1093
2710	1025	1082
2720	1038	1095
2730	1054	1091
2740	1054	1091
2750	1054	1091
2760	1081	1137
2770	1081	1100
2780	1081	1096
2790	1080	1095
2800	1129	1130
2810	1046	1089
2820	1042	1084
2830	1046	1084
2840	1066	1108
2850	1061	1102
2860	1075	1114
2870	1084	1115
2880	1109	1140
2890	1101	1136
2900	1106	1134
2910	1089	1133
2920	1114	1158
2930	1120	1149
2940	1129	1154
2950	1133	1157
2960	1166	1192
2970	1175	1173
2980	1192	1182
2990	1210	1200
3000	1273	1265
3010	1140	1213
3020	1137	1210
3030	1134	1215
3040	1134	1207
3050	1152	1222
3060	1176	1246
3070	1176	1246
3080	1161	1232
3090	1154	1222
3100	1181	1249
3110	1166	1241
3120	1180	1260
3130	1180	1243
3140	1182	1245
3150	1214	1256
3160	1208	1245
3170	1221	1253
3180	1234	1260
3190	1224	1246
3200	1255	1273
3210	1217	1252
3220	1212	1248
3230	1210	1246
3240	1226	1262
3250	1233	1238
3260	1227	1232
3270	1227	1232
3280	1239	1241
3290	1241	1226
3300	1269	1254
3310	1194	1229
3320	1194	1230
3330	1185	1210
3340	1198	1240
3350	1225	1255
3360	1251	1291
3370	1263	1293
3380	1262	1307
3390	1262	1320
3400	1311	1379
3410	1299	1322
3420	1348	1361
3430	1348	1368
3440	1348	1368
3450	1361	1375
3460	1364	1369
3470	1363	1391
3480	1379	1407
3490	1373	1406
3500	1384	1412
3510	1307	1408
3520	1307	1408
3530	1313	1384
3540	1336	1403
3550	1358	1428
3560	1368	1434
3570	1380	1420
3580	1380	1420
3590	1380	1420
3600	1446	1490
3610	1402	1486
3620	1397	1486
3630	1384	1486
3640	1384	1478
3650	1398	1505
3660	1428	1535
3670	1428	1532
3680	1446	1546
3690	1466	1540
3700	1503	1577
3710	1437	1572
3720	1469	1604
3730	1469	1610
3740	1469	1610
3750	1480	1601
3760	1480	1600
3770	1480	1608
3780	1526	1644
3790	1515	1633
3800	1531	1649
3810	1514	1625
3820	1514	1625
3830	1503	1625
3840	1541	1662
3850	1572	1688
3860	1552	1668
3870	1556	1668
3880	1551	1667
3890	1548	1664
3900	1604	1717
3910	1521	1702
3920	1524	1685
3930	1517	1657
3940	1517	1652
3950	1530	1640
3960	1591	1688
3970	1591	1704
3980	1612	1713
3990	1608	1723
4000	1639	1750
4010	1597	1689
4020	1620	1747
4030	1620	1735
4040	1620	1735
4050	1623	1709
4060	1656	1731
4070	1651	1738
4080	1671	1746
4090	1611	1703
4100	1628	1720
4110	1522	1716
4120	1549	1736
4130	1541	1721
4140	1577	1757
4150	1601	1784
4160	1601	1775
4170	1596	1757
4180	1596	1757
4190	1609	1774
4200	1646	1804
4210	1540	1734
4220	1523	1710
4230	1530	1713
4240	1530	1717
4250	1548	1747
4260	1595	1790
4270	1595	1790
4280	1595	1790
4290	1590	1783
4300	1609	1803
4310	1583	1756
4320	1611	1799
4330	1611	1789
4340	1611	1789
4350	1632	1791
4360	1647	1837
4370	1645	1809
4380	1694	1856
4390	1694	1856
4400	1710	1872
4410	1620	1811
4420	1620	1807
4430	1615	1807
4440	1659	1853
4450	1686	1888
4460	1695	1889
4470	1680	1860
4480	1677	1847
4490	1678	1844
4500	1706	1873
4510	1638	1873
4520	1638	1865
4530	1647	1848
4540	1657	1858
4550	1678	1870
4560	1735	1916
4570	1735	1916
4580	1740	1915
4590	1731	1925
4600	1750	1940
4610	1691	1843
4620	1721	1870
4630	1713	1869
4640	1710	1866
4650	1716	1904
4660	1704	1901
4670	1704	1905
4680	1756	1957
4690	1753	1954
4700	1775	1984
4710	1742	1922
4720	1730	1919
4730	1737	1866
4740	1755	1881
4750	1766	1873
4760	1761	1869
4770	1753	1846
4780	1753	1846
4790	1758	1850
4800	1830	1922
4810	1662	1846
4820	1648	1858
4830	1645	1865
4840	1642	1866
4850	1662	1901
4860	1737	1944
4870	1749	1971
4880	1749	1963
4890	1734	1950
4900	1759	1974
4910	1700	1942
4920	1736	1982
4930	1736	1995
4940	1735	1994
4950	1743	2002
4960	1738	1989
4970	1731	1946
4980	1751	1966
4990	1751	1969
5000	1785	2023
5010	1708	2034
5020	1704	2009
5030	1693	1981
5040	1748	2032
5050	1746	2028
5060	1746	2009
5070	1766	2024
5080	1766	2024
5090	1761	2024
5100	1824	2087
5110	1751	2117
5120	1751	2117
5130	1748	2123
5140	1752	2125
5150	1759	2110
5160	1780	2121
5170	1780	2079
5180	1780	2079
5190	1787	2087
5200	1810	2099
5210	1767	2062
5220	1777	2072
5230	1777	2089
5240	1791	2103
5250	1831	2165
5260	1831	2150
5270	1812	2129
5280	1840	2145
5290	1848	2116
5300	1878	2144
5310	1726	2101
5320	1726	2100
5330	1714	2064
5340	1759	2137
5350	1789	2168
5360	1793	2163
5370	1801	2188
5380	1824	2216
5390	1824	2175
5400	1897	2250
5410	1848	2185
5420	1848	2185
5430	1842	2165
5440	1842	2165
5450	1833	2135
5460	1842	2146
5470	1842	2117
5480	1857	2136
5490	1871	2150
5500	1880	2159
5510	1692	1977
5520	1731	2043
5530	1736	2008
5540	1736	2048
5550	1763	2088
5560	1774	2079
5570	1774	2040
5580	1812	2078
5590	1816	2086
5600	1841	2087
5610	1753	2061
5620	1753	2061
5630	1753	2035
5640	1793	2075
5650	1800	2082
5660	1821	2095
5670	1833	2112
5680	1844	2131
5690	1838	2123
5700	1877	2155
5710	1716	2099
5720	1729	2120
5730	1718	2140
5740	1718	2140
5750	1715	2120
5760	1765	2163
5770	1752	2147
5780	1752	2147
5790	1741	2153
5800	1768	2184
5810	1740	2099
5820	1762	2108
5830	1757	2107
5840	1757	2104
5850	1789	2152
5860	1797	2140
5870	1772	2080
5880	1812	2118
5890	1823	2129
5900	1826	2132
5910	1777	2104
5920	1777	2103
5930	1780	2090
5940	1823	2135
5950	1842	2154
5960	1825	2133
5970	1845	2104
5980	1845	2104
5990	1843	2084
6000	1934	2171
6010	1834	2148
6020	1834	2148
6030	1892	2169
6040	1917	2194
6050	1911	2176
6060	1932	2192
6070	1932	2184
6080	1959	2214
6090	1978	2228
6100	1997	2245
6110	1874	2181
6120	1906	2215
6130	1896	2188
6140	1896	2181
6150	1925	2199
6160	1974	2211
6170	1966	2175
6180	1997	2206
6190	2014	2222
6200	2066	2268
6210	1983	2271
6220	2007	2272
6230	1990	2254
6240	2010	2274
6250	2007	2271
6260	1992	2248
6270	2014	2270
6280	2030	2286
6290	2014	2258
6300	2068	2310
6310	2065	2270
6320	2096	2292
6330	2116	2302
6340	2116	2286
6350	2098	2273
6360	2155	2341
6370	2156	2319
6380	2156	2319
6390	2177	2358
6400	2229	2384
6410	2144	2328
6420	2159	2339
6430	2160	2354
6440	2200	2394
6450	2256	2418
6460	2251	2389
6470	2257	2355
6480	2314	2412
6490	2314	2412
6500	2338	2430
6510	2226	2425
6520	2231	2438
6530	2209	2402
6540	2240	2433
6550	2251	2444
6560	2242	2419
6570	2246	2424
6580	2246	2424
6590	2249	2422
6600	2320	2485
6610	2247	2447
6620	2247	2438
6630	2270	2421
6640	2286	2437
6650	2262	2405
6660	2279	2406
6670	2272	2398
6680	2273	2396
6690	2318	2416
6700	2354	2452
6710	2252	2435
6720	2312	2501
6730	2312	2481
6740	2312	2476
6750	2361	2543
6760	2388	2561
6770	2377	2558
6780	2410	2588
6790	2399	2558
6800	2430	2589
6810	2347	2535
6820	2346	2535
6830	2315	2530
6840	2372	2587
6850	2361	2560
6860	2355	2559
6870	2384	2583
6880	2413	2614
6890	2422	2623
6900	2481	2690
6910	2349	2602
6920	2378	2631
6930	2383	2603
6940	2383	2598
6950	2363	2549
6960	2438	2594
6970	2442	2572
6980	2442	2572
6990	2488	2583
7000	2534	2627
7010	2382	2610
7020	2421	2624
7030	2396	2618
7040	2427	2649
7050	2496	2709
7060	2496	2697
7070	2476	2685
7080	2501	2722
7090	2502	2695
7100	2512	2707
7110	2510	2693
7120	2552	2715
7130	2553	2719
7140	2592	2771
7150	2633	2793
7160	2656	2822
7170	2684	2851
7180	2684	2851
7190	2683	2838
7200	2773	2908
7210	2624	2922
7220	2629	2902
7230	2690	2949
7240	2723	2982
7250	2709	2955
7260	2738	2983
7270	2737	2939
7280	2749	2951
7290	2774	2954
7300	2774	2956
7310	2666	2949
7320	2710	3009
7330	2712	2988
7340	2712	2988
7350	2716	2992
7360	2738	3016
7370	2724	2993
7380	2739	3016
7390	2732	3011
7400	2774	3053
7410	2737	2991
7420	2737	2991
7430	2739	2976
7440	2773	3018
7450	2780	3014
7460	2780	2999
7470	2810	3029
7480	2813	3032
7490	2813	2997
7500	2857	3039
7510	2748	2957
7520	2753	2962
7530	2800	2960
7540	2809	2966
7550	2805	2903
7560	2855	2935
7570	2807	2910
7580	2807	2910
7590	2850	2936
7600	2879	2967
7610	2710	2887
7620	2733	2939
7630	2696	2924
7640	2727	2955
7650	2726	2964
7660	2719	2957
7670	2719	2957
7680	2762	2996
7690	2768	2989
7700	2781	3002
7710	2758	3049
7720	2787	3070
7730	2780	3089
7740	2802	3109
7750	2801	3092
7760	2854	3117
7770	2883	3166
7780	2883	3166
7790	2883	3146
7800	2949	3203
7810	2733	3154
7820	2733	3135
7830	2759	3157
7840	2792	3186
7850	2829	3207
7860	2835	3242
7870	2856	3248
7880	2877	3265
7890	2856	3228
7900	2859	3231
7910	2733	3163
7920	2772	3221
7930	2762	3169
7940	2762	3169
7950	2819	3224
7960	2830	3239
7970	2821	3282
7980	2892	3370
7990	2892	3382
8000	2916	3391
8010	2842	3376
8020	2806	3376
8030	2841	3362
8040	2892	3413
8050	2834	3363
8060	2838	3355
8070	2832	3311
8080	2864	3343
8090	2848	3276
8100	2911	3331
8110	2705	3268
8120	2714	3273
8130	2741	3299
8140	2741	3299
8150	2736	3288
8160	2807	3373
8170	2816	3374
8180	2811	3369
8190	2821	3370
8200	2854	3401
8210	2790	3275
8220	2806	3291
8230	2799	3278
8240	2831	3309
8250	2881	3375
8260	2884	3361
8270	2884	3361
8280	2935	3400
8290	2927	3388
8300	2927	3386
8310	2939	3407
8320	2950	3418
8330	2942	3380
8340	2966	3404
8350	2965	3403
8360	3003	3370
8370	2996	3318
8380	2996	3318
8390	2996	3294
8400	3086	3380
8410	2857	3370
8420	2864	3374
8430	2847	3395
8440	2858	3406
8450	2841	3390
8460	2879	3447
8470	2867	3447
8480	2868	3445
8490	2875	3421
8500	2884	3432
8510	2764	3386
8520	2819	3481
8530	2835	3453
8540	2819	3437
8550	2887	3510
8560	2901	3540
8570	2877	3485
8580	2911	3523
8590	2926	3523
8600	2910	3503
8610	2893	3544
8620	2893	3541
8630	2894	3529
8640	2924	3559
8650	2926	3555
8660	2926	3551
8670	2972	3581
8680	2991	3600
8690	2968	3579
8700	3008	3656
8710	2951	3616
8720	2983	3612
8730	3002	3624
8740	3002	3624
8750	2990	3611
8760	3064	3682
8770	3052	3630
8780	3036	3622
8790	3030	3607
8800	3044	3609
8810	2882	3464
8820	2916	3490
8830	2918	3486
8840	2924	3485
8850	2950	3475
8860	2967	3485
8870	2966	3468
8880	3043	3568
8890	3079	3637
8900	3092	3666
8910	3084	3642
8920	3101	3669
8930	3100	3639
8940	3137	3676
8950	3166	3665
8960	3188	3688
8970	3180	3637
8980	3180	3637
8990	3180	3626
9000	3254	3722
9010	3112	3675
9020	3092	3655
9030	3104	3649
9040	3141	3686
9050	3149	3675
9060	3156	3695
9070	3156	3695
9080	3195	3750
9090	3188	3722
9100	3240	3786
9110	3136	3779
9120	3186	3818
9130	3232	3791
9140	3228	3796
9150	3252	3789
9160	3265	3802
9170	3265	3779
9180	3262	3780
9190	3270	3756
9200	3279	3775
9210	3107	3719
9220	3091	3718
9230	3075	3706
9240	3100	3723
9250	3097	3698
9260	3103	3680
9270	3120	3677
9280	3153	3690
9290	3149	3678
9300	3202	3730
9310	2960	3625
9320	2985	3638
9330	2930	3608
9340	2930	3608
9350	2957	3622
9360	2979	3623
9370	2932	3556
9380	2924	3552
9390	2929	3561
9400	3014	3660
9410	2854	3506
9420	2838	3482
9430	2819	3448
9440	2818	3415
9450	2852	3429
9460	2868	3432
9470	2876	3418
9480	2922	3468
9490	2915	3475
9500	2950	3518
9510	2922	3404
9520	2931	3395
9530	2931	3322
9540	2931	3303
9550	2973	3316
9560	2990	3324
9570	2981	3283
9580	2981	3274
9590	2973	3242
9600	3085	3349
9610	2839	3268
9620	2827	3255
9630	2815	3269
9640	2816	3270
9650	2862	3308
9660	2877	3317
9670	2877	3317
9680	2904	3352
9690	2951	3379
9700	3025	3463
9710	2894	3286
9720	2913	3287
9730	2901	3225
9740	2897	3229
9750	2937	3227
9760	2948	3238
9770	2947	3171
9780	2952	3189
9790	2952	3184
9800	3001	3231
9810	2849	3127
9820	2818	3088
9830	2822	3110
9840	2845	3133
9850	2861	3170
9860	2845	3152
9870	2845	3156
9880	2868	3181
9890	2874	3150
9900	2952	3228
9910	2866	3221
9920	2865	3234
9930	2836	3206
9940	2835	3205
9950	2877	3244
9960	2908	3269
9970	2894	3253
9980	2894	3253
9990	2879	3244
10000	2968	3317
10010	2770	3207
10020	2778	3207
10030	2764	3198
10040	2750	3175
10050	2792	3206
10060	2787	3185
10070	2773	3179
10080	2794	3191
10090	2796	3198
10100	2820	3225
10110	2739	3163
10120	2760	3191
10130	2747	3118
10140	2747	3118
10150	2790	3129
10160	2787	3089
10170	2789	3055
10180	2789	3054
10190	2785	3043
10200	2870	3126
10210	2654	3047
10220	2646	3023
10230	2646	3035
10240	2669	3050
10250	2688	3076
10260	2675	3051
10270	2674	3050
10280	2699	3056
10290	2709	3054
10300	2771	3114
10310	2654	3108
10320	2671	3125
10330	2673	3107
10340	2673	3107
10350	2727	3127
10360	2745	3136
10370	2769	3124
10380	2769	3124
10390	2769	3123
10400	2840	3187
10410	2713	3073
10420	2710	3073
10430	2709	3067
10440	2741	3096
10450	2775	3087
10460	2772	3082
10470	2772	3085
10480	2775	3092
10490	2784	3069
10500	2848	3143
10510	2735	3059
10520	2760	3060
10530	2765	3062
10540	2765	3057
10550	2796	3092
10560	2846	3138
10570	2882	3150
10580	2867	3123
10590	2867	3120
10600	2938	3189
10610	2796	3160
10620	2756	3143
10630	2745	3155
10640	2786	3176
10650	2806	3174
10660	2801	3161
10670	2820	3180
10680	2853	3213
10690	2841	3211
10700	2887	3277
10710	2813	3142
10720	2855	3203
10730	2863	3176
10740	2855	3172
10750	2867	3165
10760	2860	3149
10770	2875	3123
10780	2875	3123
10790	2862	3101
10800	2951	3212
10810	2861	3120
10820	2875	3123
10830	2863	3113
10840	2898	3148
10850	2902	3169
10860	2888	3170
10870	2892	3175
10880	2929	3203
10890	2930	3188
10900	2984	3252
10910	2901	3239
10920	2938	3268
10930	2913	3238
10940	2913	3238
10950	2956	3285
10960	2965	3297
10970	2957	3286
10980	2962	3278
10990	2958	3286
11000	3028	3355
11010	2979	3194
11020	2921	3182
11030	2916	3150
11040	2944	3199
11050	2953	3182
11060	2948	3174
11070	2948	3135
11080	2995	3183
11090	2964	3151
11100	3004	3179
11110	2896	3215
11120	2891	3210
11130	2891	3210
11140	2891	3210
11150	2929	3227
11160	2934	3219
11170	2937	3207
11180	2937	3207
11190	2937	3207
11200	2986	3272
11210	2899	3155
11220	2880	3163
11230	2909	3155
11240	2948	3194
11250	3010	3222
11260	3003	3208
11270	3003	3205
11280	3008	3210
11290	3008	3195
11300	3036	3239
11310	2906	3272
11320	2967	3313
11330	2954	3285
11340	2964	3302
11350	2979	3328
11360	3009	3365
11370	3000	3336
11380	3000	3336
11390	3000	3336
11400	3097	3453
11410	2969	3390
11420	2954	3375
11430	3002	3335
11440	3009	3346
11450	3055	3363
11460	3058	3394
11470	3071	3395
11480	3102	3421
11490	3093	3418
11500	3147	3467
11510	2885	3271
11520	2910	3282
11530	2888	3283
11540	2888	3274
11550	2895	3296
11560	2917	3313
11570	2912	3312
11580	2912	3336
11590	2911	3336
11600	3008	3431
11610	2868	3356
11620	2884	3364
11630	2904	3378
11640	2937	3411
11650	2948	3404
11660	2963	3408
11670	2959	3401
11680	2966	3408
11690	2981	3405
11700	3045	3467
11710	2955	3306
11720	2952	3303
11730	2957	3258
11740	2953	3258
11750	2984	3289
11760	2959	3272
11770	2958	3263
11780	2958	3263
11790	2958	3263
11800	3017	3328
11810	2885	3256
11820	2884	3264
11830	2901	3253
11840	2914	3266
11850	2974	3315
11860	2985	3309
11870	2985	3304
11880	3000	3319
11890	3005	3316
11900	3051	3360
11910	2985	3332
11920	3002	3349
11930	3003	3307
11940	3003	3307
11950	3027	3316
11960	3039	3292
11970	3033	3257
11980	3033	3257
11990	3051	3278
12000	3150	3387
12010	3064	3252
12020	3066	3265
12030	3061	3250
12040	3061	3250
12050	3067	3228
12060	3054	3252
12070	3105	3259
12080	3105	3252
12090	3114	3221
12100	3114	3221
12110	2903	3206
12120	2898	3206
12130	2847	3197
12140	2906	3257
12150	2884	3240
12160	2891	3283
12170	2895	3314
12180	2895	3314
12190	2888	3314
12200	2901	3325
12210	2942	3334
12220	2946	3346
12230	2973	3333
12240	2981	3321
12250	2942	3315
12260	2948	3317
12270	2948	3309
12280	2995	3354
12290	3036	3394
12300	3040	3394
12310	2957	3314
12320	2963	3330
12330	2996	3370
12340	2997	3375
12350	3030	3405
12360	3023	3411
12370	3015	3394
12380	3015	3398
12390	3015	3398
12400	3026	3407
12410	3033	3551
12420	3139	3610
12430	3138	3670
12440	3138	3678
12450	3086	3673
12460	3085	3717
12470	3085	3717
12480	3093	3733
12490	3103	3741
12500	3103	3741
12510	3010	3727
12520	3014	3727
12530	3000	3718
12540	3012	3730
12550	3012	3731
12560	3009	3712
12570	3009	3656
12580	3009	3656
12590	3009	3655
12600	3018	3664
12610	2981	3518
12620	2962	3515
12630	2980	3539
12640	2990	3557
12650	2976	3505
12660	2968	3510
12670	2968	3526
12680	2973	3533
12690	2954	3503
12700	2989	3538
12710	2919	3573
12720	2919	3568
12730	2900	3537
12740	2900	3537
12750	2925	3539
12760	2919	3544
12770	2973	3599
12780	2973	3600
12790	2973	3600
12800	3020	3615
12810	2994	3558
12820	2972	3542
12830	2944	3577
12840	2984	3618
12850	2980	3584
12860	2971	3575
12870	2967	3575
12880	3025	3614
12890	3048	3618
12900	3048	3618
12910	2915	3565
12920	2915	3569
12930	2921	3524
12940	2921	3517
12950	2990	3565
12960	2995	3564
12970	2992	3546
12980	3037	3589
12990	3037	3589
13000	3046	3598
13010	2997	3416
13020	3011	3457
13030	3019	3410
13040	3019	3398
13050	3060	3394
13060	3059	3364
13070	3059	3300
13080	3059	3304
13090	3068	3291
13100	3080	3291
13110	3025	3204
13120	3062	3236
13130	2997	3194
13140	3009	3195
13150	3006	3176
13160	2984	3164
13170	2988	3168
13180	2988	3152
13190	3026	3190
13200	3035	3199
13210	2727	3164
13220	2742	3164
13230	2706	3264
13240	2710	3264
13250	2733	3260
13260	2755	3266
13270	2755	3266
13280	2761	3274
13290	2707	3274
13300	2726	3284
13310	2546	3148
13320	2538	3136
13330	2527	3109
13340	2527	3105
13350	2524	3068
13360	2526	3064
13370	2512	3026
13380	2512	3026
13390	2512	3026
13400	2558	3072
13410	2445	2890
13420	2445	2869
13430	2445	2885
13440	2460	2933
13450	2451	2891
13460	2451	2925
13470	2476	2948
13480	2471	2991
13490	2457	2979
13500	2457	2979
13510	2421	2979
13520	2421	2979
13530	2414	2994
13540	2447	3027
13550	2423	3057
13560	2418	3029
13570	2418	3016
13580	2439	3037
13590	2448	3037
13600	2461	3052
13610	2448	2921
13620	2438	2921
13630	2436	2884
13640	2437	2884
13650	2448	2840
13660	2448	2832
13670	2448	2779
13680	2503	2826
13690	2504	2780
13700	2507	2783
13710	2412	2705
13720	2408	2688
13730	2421	2683
13740	2421	2670
13750	2467	2690
13760	2479	2707
13770	2479	2695
13780	2479	2695
13790	2483	2702
13800	2486	2709
13810	2376	2577
13820	2381	2613
13830	2390	2595
13840	2414	2595
13850	2405	2585
13860	2469	2615
13870	2474	2600
13880	2474	2600
13890	2525	2664
13900	2518	2639
13910	2374	2545
13920	2396	2549
13930	2392	2483
13940	2392	2487
13950	2391	2452
13960	2425	2472
13970	2409	2450
13980	2409	2454
13990	2409	2438
14000	2426	2454
14010	2321	2329
14020	2320	2337
14030	2357	2363
14040	2357	2359
14050	2365	2337
14060	2365	2347
14070	2375	2352
14080	2399	2394
14090	2383	2390
14100	2428	2430
14110	2285	2379
14120	2285	2379
14130	2262	2378
14140	2273	2371
14150	2262	2379
14160	2262	2379
14170	2251	2387
14180	2246	2382
14190	2241	2382
14200	2246	2387
14210	2107	2353
14220	2106	2353
14230	2101	2363
14240	2126	2382
14250	2123	2408
14260	2123	2401
14270	2126	2400
14280	2151	2409
14290	2151	2402
14300	2151	2402
14310	2106	2359
14320	2093	2346
14330	2087	2335
14340	2087	2335
14350	2095	2331
14360	2095	2312
14370	2111	2305
14380	2163	2347
14390	2163	2347
14400	2186	2364
14410	2121	2335
14420	2125	2342
14430	2115	2322
14440	2107	2322
14450	2139	2341
14460	2139	2330
14470	2139	2322
14480	2139	2322
14490	2177	2338
14500	2182	2347
14510	2077	2281
14520	2126	2343
14530	2125	2312
14540	2125	2312
14550	2153	2319
14560	2150	2308
14570	2150	2300
14580	2150	2300
14590	2167	2277
14600	2155	2271
14610	1977	2241
14620	1977	2241
14630	1947	2192
14640	1951	2192
14650	1956	2187
14660	1987	2202
14670	1986	2207
14680	1986	2207
14690	1984	2205
14700	1990	2218
14710	1915	2170
14720	1929	2207
14730	1977	2223
14740	1981	2222
14750	1975	2222
14760	1975	2222
14770	1991	2187
14780	1991	2187
14790	1991	2187
14800	2033	2217
14810	1882	2143
14820	1896	2130
14830	1902	2114
14840	1902	2128
14850	1892	2134
14860	1892	2139
14870	1912	2160
14880	1926	2172
14890	1929	2177
14900	1929	2177
14910	1828	2123
14920	1828	2147
14930	1808	2122
14940	1859	2174
14950	1854	2151
14960	1854	2151
14970	1858	2151
14980	1875	2154
14990	1871	2150
15000	1934	2213
15010	1784	2096
15020	1780	2096
15030	1768	2083
15040	1792	2103
15050	1803	2108
15060	1803	2103
15070	1803	2099
15080	1833	2125
15090	1816	2107
15100	1816	2107
15110	1750	2048
15120	1787	2062
15130	1791	2072
15140	1791	2072
15150	1804	2072
15160	1834	2095
15170	1833	2093
15180	1833	2081
15190	1833	2086
15200	1859	2112
15210	1769	2084
15220	1757	2059
15230	1771	2065
15240	1808	2101
15250	1813	2105
15260	1813	2094
15270	1813	2094
15280	1851	2132
15290	1851	2116
15300	1849	2112
15310	1770	2091
15320	1812	2133
15330	1803	2125
15340	1803	2125
15350	1794	2128
15360	1810	2150
15370	1793	2145
15380	1793	2145
15390	1798	2137
15400	1835	2168
15410	1847	2127
15420	1848	2147
15430	1859	2122
15440	1886	2152
15450	1873	2154
15460	1890	2150
15470	1897	2150
15480	1923	2176
15490	1904	2174
15500	1911	2156
15510	1830	2202
15520	1850	2221
15530	1853	2279
15540	1862	2284
15550	1861	2282
15560	1895	2316
15570	1895	2332
15580	1884	2321
15590	1884	2321
15600	1918	2359
15610	1891	2268
15620	1888	2255
15630	1916	2224
15640	1942	2238
15650	1929	2203
15660	1929	2203
15670	1929	2190
15680	1968	2237
15690	1981	2253
15700	1981	2253
15710	1911	2185
15720	1948	2220
15730	1948	2258
15740	1948	2258
15750	1957	2286
15760	1991	2318
15770	1991	2311
15780	1986	2294
15790	1981	2289
15800	2019	2325
15810	2017	2342
15820	2013	2352
15830	2008	2366
15840	2061	2432
15850	2058	2445
15860	2053	2445
15870	2053	2445
15880	2089	2493
15890	2103	2511
15900	2103	2511
15910	2099	2488
15920	2164	2511
15930	2157	2488
15940	2157	2488
15950	2156	2488
15960	2189	2504
15970	2178	2491
15980	2178	2472
15990	2178	2434
16000	2201	2453
16010	2004	2414
16020	2005	2407
16030	2006	2408
16040	2051	2447
16050	2053	2452
16060	2037	2408
16070	2037	2403
16080	2073	2439
16090	2080	2445
16100	2079	2444
16110	1995	2409
16120	2023	2432
16130	1991	2340
16140	1982	2337
16150	1995	2341
16160	2041	2385
16170	2029	2367
16180	2029	2367
16190	2029	2364
16200	2062	2402
16210	1875	2297
16220	1864	2297
16230	1857	2275
16240	1905	2344
16250	1915	2348
16260	1921	2347
16270	1890	2342
16280	1931	2398
16290	1919	2377
16300	1930	2372
16310	1878	2290
16320	1910	2316
16330	1901	2318
16340	1901	2294
16350	1900	2294
16360	1940	2334
16370	1935	2320
16380	1950	2335
16390	1950	2335
16400	1994	2376
16410	1988	2338
16420	1979	2338
16430	1986	2327
16440	2036	2365
16450	2026	2320
16460	2025	2316
16470	2033	2334
16480	2081	2380
16490	2094	2390
16500	2104	2426
16510	1986	2318
16520	2025	2355
16530	2012	2320
16540	2012	2320
16550	2013	2264
16560	2048	2297
16570	2050	2280
16580	2051	2266
16590	2051	2264
16600	2085	2298
16610	1903	2270
16620	1896	2256
16630	1896	2256
16640	1939	2299
16650	1927	2286
16660	1930	2287
16670	1930	2287
16680	1983	2339
16690	1955	2310
16700	1955	2310
16710	1935	2316
16720	1975	2331
16730	1966	2312
16740	1967	2312
16750	1967	2310
16760	1995	2338
16770	1981	2314
16780	1981	2314
16790	1981	2335
16800	2031	2383
16810	1964	2354
16820	1973	2363
16830	1964	2330
16840	2023	2405
16850	2039	2398
16860	2041	2377
16870	2036	2370
16880	2088	2426
16890	2088	2391
16900	2088	2395
16910	2003	2278
16920	2032	2307
16930	1986	2245
16940	1986	2245
16950	1995	2251
16960	2073	2317
16970	2065	2291
16980	2065	2288
16990	2065	2281
17000	2126	2336
17010	1926	2283
17020	1906	2279
17030	1909	2279
17040	1929	2301
17050	1928	2284
17060	1928	2275
17070	1936	2280
17080	1969	2318
17090	1941	2286
17100	1953	2291
17110	1934	2160
17120	1958	2184
17130	1941	2159
17140	1941	2155
17150	1938	2149
17160	1966	2177
17170	1946	2162
17180	1937	2159
17190	1942	2184
17200	1994	2227
17210	1884	2190
17220	1873	2189
17230	1875	2189
17240	1908	2217
17250	1919	2224
17260	1919	2221
17270	1919	2221
17280	1952	2250
17290	1930	2201
17300	1939	2202
17310	1787	2220
17320	1825	2253
17330	1800	2218
17340	1809	2227
17350	1809	2208
17360	1859	2252
17370	1830	2213
17380	1830	2213
17390	1830	2210
17400	1866	2244
17410	1786	2211
17420	1786	2211
17430	1789	2216
17440	1839	2266
17450	1832	2255
17460	1829	2233
17470	1834	2234
17480	1860	2265
17490	1871	2263
17500	1877	2274
17510	1859	2263
17520	1882	2300
17530	1893	2282
17540	1890	2282
17550	1890	2294
17560	1916	2320
17570	1908	2299
17580	1908	2299
17590	1908	2299
17600	1967	2354
17610	1879	2294
17620	1879	2302
17630	1878	2299
17640	1914	2335
17650	1918	2320
17660	1915	2308
17670	1908	2335
17680	1946	2373
17690	1964	2386
17700	1964	2372
17710	1916	2311
17720	1948	2355
17730	1938	2309
17740	1938	2309
17750	1941	2303
17760	1985	2355
17770	1970	2333
17780	1970	2333
17790	1971	2335
17800	2015	2377
17810	1844	2366
17820	1839	2366
17830	1834	2366
17840	1863	2387
17850	1835	2357
17860	1842	2364
17870	1843	2363
17880	1886	2408
17890	1863	2377
17900	1863	2376
17910	1833	2371
17920	1858	2390
17930	1844	2343
17940	1846	2347
17950	1846	2340
17960	1874	2368
17970	1879	2348
17980	1879	2348
17990	1899	2368
18000	1968	2447
18010	1839	2368
18020	1839	2365
18030	1838	2360
18040	1838	2353
18050	1847	2338
18060	1877	2368
18070	1877	2381
18080	1877	2382
18090	1885	2398
18100	1888	2399
18110	1798	2363
18120	1844	2402
18130	1812	2370
18140	1812	2370
18150	1826	2391
18160	1826	2391
18170	1786	2335
18180	1829	2378
18190	1829	2378
18200	1835	2384
18210	1763	2378
18220	1763	2378
18230	1775	2381
18240	1803	2409
18250	1802	2388
18260	1802	2388
18270	1809	2395
18280	1820	2430
18290	1804	2413
18300	1844	2453
18310	1750	2454
18320	1726	2460
18330	1745	2425
18340	1745	2454
18350	1754	2468
18360	1811	2525
18370	1812	2526
18380	1812	2526
18390	1812	2526
18400	1822	2534
18410	1793	2465
18420	1817	2491
18430	1856	2474
18440	1856	2474
18450	1862	2431
18460	1867	2427
18470	1858	2411
18480	1879	2434
18490	1905	2424
18500	1905	2424
18510	1830	2399
18520	1830	2406
18530	1845	2337
18540	1890	2428
18550	1898	2433
18560	1902	2472
18570	1893	2423
18580	1893	2464
18590	1890	2461
18600	1940	2509
18610	1794	2483
18620	1794	2483
18630	1805	2515
18640	1802	2508
18650	1804	2555
18660	1830	2581
18670	1830	2578
18680	1830	2564
18690	1809	2547
18700	1809	2555
18710	1768	2628
18720	1802	2652
18730	1802	2667
18740	1802	2667
18750	1817	2735
18760	1817	2735
18770	1814	2736
18780	1828	2750
18790	1828	2750
18800	1852	2755
18810	1837	2805
18820	1837	2805
18830	1835	2809
18840	1869	2843
18850	1861	2834
18860	1861	2834
18870	1877	2847
18880	1877	2847
18890	1867	2846
18900	1889	2870
18910	1835	2766
18920	1838	2765
18930	1825	2745
18940	1825	2769
18950	1837	2746
18960	1880	2778
18970	1862	2740
18980	1862	2740
18990	1878	2751
19000	1882	2755
19010	1731	2679
19020	1753	2701
19030	1751	2713
19040	1751	2713
19050	1743	2680
19060	1743	2680
19070	1743	2679
19080	1764	2702
19090	1757	2680
19100	1757	2680
19110	1739	2644
19120	1735	2644
19130	1716	2568
19140	1748	2606
19150	1751	2599
19160	1758	2610
19170	1756	2607
19180	1756	2607
19190	1756	2614
19200	1806	2674
19210	1707	2598
19220	1703	2598
19230	1694	2633
19240	1694	2633
19250	1686	2585
19260	1713	2613
19270	1713	2614
19280	1708	2604
19290	1732	2583
19300	1732	2583
19310	1716	2469
19320	1741	2506
19330	1736	2439
19340	1736	2431
19350	1755	2402
19360	1755	2393
19370	1755	2337
19380	1788	2368
19390	1788	2353
19400	1796	2381
19410	1751	2348
19420	1751	2332
19430	1751	2360
19440	1782	2382
19450	1782	2398
19460	1782	2398
19470	1782	2415
19480	1782	2427
19490	1782	2386
19500	1810	2411
19510	1729	2291
19520	1729	2282
19530	1725	2273
19540	1725	2277
19550	1725	2270
19560	1747	2292
19570	1747	2254
19580	1747	2254
19590	1751	2244
19600	1763	2254
19610	1671	2308
19620	1704	2331
19630	1694	2355
19640	1694	2355
19650	1709	2338
19660	1709	2338
19670	1709	2326
19680	1728	2341
19690	1725	2332
19700	1725	2332
19710	1688	2165
19720	1692	2165
19730	1670	2137
19740	1698	2165
19750	1696	2156
19760	1696	2144
19770	1671	2107
19780	1671	2107
19790	1671	2114
19800	1738	2175
19810	1733	2140
19820	1733	2140
19830	1741	2137
19840	1742	2138
19850	1743	2148
19860	1765	2179
19870	1761	2179
19880	1761	2179
19890	1776	2167
19900	1776	2167
19910	1649	2055
19920	1667	2073
19930	1651	2031
19940	1651	2019
19950	1661	2002
19960	1653	2009
19970	1645	1984
19980	1687	2015
19990	1687	1998
20000	1695	2008
20010	1658	1938
20020	1670	1938
20030	1670	1962
20040	1712	2000
20050	1712	2000
20060	1712	2000
20070	1725	2015
20080	1725	2015
20090	1729	1968
20100	1760	1999
20110	1687	1968
20120	1687	1956
20130	1687	1968
20140	1687	1968
20150	1687	1952
20160	1742	2000
20170	1742	2000
20180	1742	2000
20190	1733	1995
20200	1745	2011
20210	1673	1990
20220	1678	1979
20230	1675	1974
20240	1675	1962
20250	1690	1989
20260	1690	1981
20270	1690	1981
20280	1704	1985
20290	1704	1981
20300	1709	1985
20310	1704	1887
20320	1704	1887
20330	1699	1877
20340	1740	1920
20350	1740	1917
20360	1740	1917
20370	1743	1884
20380	1743	1884
20390	1743	1881
20400	1794	1924
20410	1740	1847
20420	1740	1843
20430	1709	1816
20440	1709	1820
20450	1689	1777
20460	1705	1803
20470	1681	1779
20480	1681	1779
20490	1682	1777
20500	1682	1777
20510	1650	1695
20520	1696	1753
20530	1701	1755
20540	1701	1755
20550	1739	1784
20560	1739	1780
20570	1739	1765
20580	1761	1793
20590	1759	1791
20600	1769	1813
20610	1660	1769
20620	1660	1766
20630	1664	1759
20640	1697	1790
20650	1710	1790
20660	1706	1786
20670	1689	1770
20680	1689	1770
20690	1689	1770
20700	1744	1827
20710	1718	1842
20720	1726	1841
20730	1722	1793
20740	1722	1793
20750	1722	1778
20760	1762	1854
20770	1762	1818
20780	1762	1809
20790	1784	1814
20800	1796	1836
20810	1720	1724
20820	1722	1738
20830	1748	1738
20840	1748	1734
20850	1755	1742
20860	1755	1742
20870	1755	1739
20880	1788	1769
20890	1784	1754
20900	1783	1753
20910	1700	1731
20920	1702	1729
20930	1705	1720
20940	1720	1741
20950	1716	1725
20960	1716	1725
20970	1719	1741
20980	1719	1741
20990	1726	1740
21000	1805	1819
21010	1721	1788
21020	1721	1784
21030	1730	1773
21040	1730	1781
21050	1709	1761
21060	1703	1746
21070	1718	1745
21080	1739	1766
21090	1739	1741
21100	1739	1741
21110	1586	1714
21120	1586	1714
21130	1589	1721
21140	1624	1756
21150	1620	1746
21160	1639	1765
21170	1639	1773
21180	1639	1773
21190	1639	1766
21200	1639	1766
21210	1619	1777
21220	1619	1780
21230	1629	1796
21240	1636	1814
21250	1647	1802
21260	1654	1801
21270	1715	1793
21280	1748	1826
21290	1748	1809
21300	1762	1823
21310	1701	1765
21320	1721	1766
21330	1701	1746
21340	1701	1751
21350	1704	1749
21360	1704	1749
21370	1704	1732
21380	1704	1727
21390	1697	1726
21400	1716	1741
21410	1663	1718
21420	1690	1745
21430	1682	1736
21440	1678	1736
21450	1697	1749
21460	1709	1762
21470	1696	1764
21480	1698	1771
21490	1717	1794
21500	1717	1794
21510	1710	1764
21520	1715	1777
21530	1739	1777
21540	1739	1777
21550	1771	1777
21560	1803	1809
21570	1819	1828
21580	1819	1823
21590	1819	1823
21600	1838	1840
21610	1766	1783
21620	1766	1783
21630	1774	1780
21640	1783	1789
21650	1771	1789
21660	1769	1786
21670	1769	1777
21680	1769	1769
21690	1766	1788
21700	1785	1805
21710	1685	1752
21720	1695	1762
21730	1698	1761
21740	1698	1761
21750	1699	1781
21760	1699	1781
21770	1711	1786
21780	1712	1787
21790	1712	1787
21800	1725	1813
21810	1644	1796
21820	1644	1812
21830	1644	1812
21840	1661	1853
21850	1621	1829
21860	1621	1848
21870	1614	1817
21880	1632	1835
21890	1649	1810
21900	1657	1818
21910	1595	1803
21920	1599	1806
21930	1613	1806
21940	1613	1806
21950	1601	1793
21960	1605	1800
21970	1605	1804
21980	1624	1821
21990	1624	1820
22000	1624	1820
22010	1532	1709
22020	1538	1705
22030	1527	1664
22040	1545	1691
22050	1530	1683
22060	1530	1703
22070	1521	1679
22080	1521	1676
22090	1531	1662
22100	1531	1662
22110	1572	1667
22120	1614	1706
22130	1614	1699
22140	1614	1699
22150	1620	1716
22160	1620	1715
22170	1629	1737
22180	1629	1728
22190	1638	1737
22200	1661	1757
22210	1614	1732
22220	1614	1736
22230	1612	1732
22240	1612	1732
22250	1606	1731
22260	1633	1759
22270	1633	1759
22280	1634	1762
22290	1617	1751
22300	1626	1781
22310	1567	1711
22320	1555	1705
22330	1578	1708
22340	1578	1708
22350	1570	1688
22360	1581	1704
22370	1597	1721
22380	1592	1716
22390	1592	1716
22400	1610	1736
22410	1521	1629
22420	1521	1617
22430	1539	1624
22440	1552	1645
22450	1581	1670
22460	1588	1673
22470	1603	1686
22480	1603	1690
22490	1603	1674
22500	1613	1684
22510	1582	1691
22520	1597	1695
22530	1597	1690
22540	1616	1711
22550	1612	1702
22560	1618	1712
22570	1618	1716
22580	1619	1721
22590	1619	1714
22600	1624	1723
22610	1556	1720
22620	1545	1705
22630	1544	1698
22640	1544	1698
22650	1557	1718
22660	1559	1705
22670	1550	1691
22680	1575	1710
22690	1611	1730
22700	1611	1730
22710	1571	1692
22720	1563	1681
22730	1571	1652
22740	1571	1652
22750	1586	1647
22760	1590	1672
22770	1590	1653
22780	1590	1653
22790	1599	1656
22800	1615	1672
22810	1506	1631
22820	1540	1660
22830	1522	1659
22840	1539	1675
22850	1529	1662
22860	1529	1643
22870	1521	1643
22880	1521	1638
22890	1535	1635
22900	1535	1635
22910	1481	1523
22920	1494	1530
22930	1500	1505
22940	1500	1505
22950	1529	1532
22960	1560	1554
22970	1561	1533
22980	1561	1526
22990	1561	1531
23000	1571	1536
23010	1500	1475
23020	1500	1463
23030	1534	1482
23040	1534	1479
23050	1534	1479
23060	1523	1458
23070	1532	1475
23080	1544	1503
23090	1535	1485
23100	1568	1516
23110	1508	1489
23120	1520	1489
23130	1537	1493
23140	1537	1488
23150	1532	1492
23160	1550	1511
23170	1571	1539
23180	1571	1539
23190	1571	1539
23200	1571	1539
23210	1535	1535
23220	1531	1542
23230	1550	1542
23240	1567	1550
23250	1585	1556
23260	1585	1543
23270	1585	1543
23280	1575	1525
23290	1591	1525
23300	1599	1533
23310	1563	1521
23320	1567	1528
23330	1576	1521
23340	1585	1530
23350	1585	1528
23360	1578	1525
23370	1578	1530
23380	1594	1546
23390	1589	1538
23400	1608	1547
23410	1530	1536
23420	1539	1545
23430	1533	1566
23440	1533	1566
23450	1554	1596
23460	1576	1595
23470	1581	1593
23480	1592	1604
23490	1604	1610
23500	1603	1615
23510	1528	1553
23520	1559	1558
23530	1571	1552
23540	1571	1552
23550	1585	1554
23560	1579	1545
23570	1579	1561
23580	1579	1561
23590	1600	1584
23600	1602	1585
23610	1472	1569
23620	1472	1532
23630	1480	1559
23640	1485	1564
23650	1472	1569
23660	1497	1579
23670	1473	1581
23680	1494	1610
23690	1491	1578
23700	1514	1601
23710	1446	1564
23720	1468	1571
23730	1499	1576
23740	1523	1576
23750	1522	1573
23760	1564	1590
23770	1576	1596
23780	1576	1596
23790	1576	1596
23800	1610	1628
23810	1489	1598
23820	1489	1587
23830	1488	1577
23840	1513	1582
23850	1517	1575
23860	1524	1577
23870	1537	1590
23880	1546	1591
23890	1558	1579
23900	1558	1575
23910	1517	1593
23920	1517	1593
23930	1508	1593
23940	1525	1594
23950	1525	1598
23960	1535	1636
23970	1535	1653
23980	1534	1665
23990	1549	1679
24000	1604	1742
24010	1531	1703
24020	1546	1703
24030	1533	1708
24040	1525	1708
24050	1542	1746
24060	1555	1755
24070	1555	1755
24080	1534	1746
24090	1533	1745
24100	1561	1773
24110	1579	1711
24120	1584	1711
24130	1588	1699
24140	1599	1714
24150	1615	1725
24160	1631	1743
24170	1631	1728
24180	1644	1739
24190	1639	1733
24200	1662	1758
24210	1562	1750
24220	1561	1742
24230	1560	1737
24240	1560	1737
24250	1554	1732
24260	1561	1746
24270	1574	1759
24280	1586	1763
24290	1593	1766
24300	1612	1789
24310	1606	1703
24320	1605	1713
24330	1653	1721
24340	1653	1721
24350	1683	1744
24360	1698	1750
24370	1722	1754
24380	1722	1754
24390	1731	1766
24400	1785	1806
24410	1703	1718
24420	1703	1718
24430	1694	1695
24440	1694	1695
24450	1736	1726
24460	1736	1719
24470	1732	1701
24480	1739	1722
24490	1721	1699
24500	1757	1713
24510	1633	1699
24520	1618	1708
24530	1616	1691
24540	1598	1676
24550	1634	1712
24560	1638	1689
24570	1638	1692
24580	1638	1692
24590	1638	1692
24600	1677	1735
24610	1613	1680
24620	1610	1663
24630	1629	1678
24640	1637	1674
24650	1692	1720
24660	1689	1717
24670	1692	1716
24680	1681	1691
24690	1685	1699
24700	1717	1722
24710	1636	1677
24720	1651	1688
24730	1644	1700
24740	1644	1701
24750	1683	1742
24760	1683	1742
24770	1678	1747
24780	1679	1740
24790	1669	1734
24800	1712	1776
24810	1658	1679
24820	1648	1679
24830	1647	1685
24840	1651	1685
24850	1687	1718
24860	1682	1696
24870	1685	1695
24880	1672	1680
24890	1669	1677
24900	1689	1705
24910	1613	1661
24920	1613	1661
24930	1616	1648
24940	1616	1652
24950	1658	1688
24960	1659	1683
24970	1655	1671
24980	1655	1671
24990	1656	1670
25000	1683	1702
25010	1588	1629
25020	1580	1629
25030	1579	1633
25040	1582	1636
25050	1626	1669
25060	1628	1644
25070	1628	1636
25080	1636	1644
25090	1629	1643
25100	1677	1691
25110	1569	1620
25120	1583	1629
25130	1593	1611
25140	1593	1611
25150	1623	1641
25160	1612	1604
25170	1615	1597
25180	1615	1597
25190	1615	1597
25200	1674	1652
25210	1570	1672
25220	1562	1676
25230	1575	1679
25240	1575	1679
25250	1606	1724
25260	1613	1731
25270	1593	1714
25280	1605	1726
25290	1614	1721
25300	1649	1763
25310	1583	1709
25320	1583	1702
25330	1572	1694
25340	1572	1681
25350	1591	1737
25360	1593	1731
25370	1581	1722
25380	1581	1722
25390	1581	1722
25400	1628	1769
25410	1559	1826
25420	1559	1826
25430	1564	1848
25440	1581	1873
25450	1600	1888
25460	1609	1882
25470	1600	1873
25480	1600	1861
25490	1600	1861
25500	1632	1896
25510	1622	1892
25520	1616	1886
25530	1633	1854
25540	1633	1854
25550	1655	1848
25560	1641	1847
25570	1644	1812
25580	1644	1812
25590	1637	1800
25600	1662	1821
25610	1641	1733
25620	1646	1762
25630	1629	1757
25640	1629	1757
25650	1649	1760
25660	1618	1731
25670	1618	1731
25680	1618	1731
25690	1633	1738
25700	1651	1756
25710	1620	1708
25720	1620	1708
25730	1627	1718
25740	1627	1718
25750	1663	1776
25760	1686	1803
25770	1691	1840
25780	1689	1838
25790	1689	1835
25800	1727	1875
25810	1660	1758
25820	1662	1761
25830	1661	1758
25840	1661	1758
25850	1687	1783
25860	1683	1810
25870	1683	1807
25880	1678	1806
25890	1681	1824
25900	1713	1849
25910	1686	1823
25920	1698	1830
25930	1695	1825
25940	1695	1829
25950	1734	1868
25960	1728	1850
25970	1728	1850
25980	1741	1856
25990	1741	1856
26000	1776	1885
26010	1649	1799
26020	1656	1799
26030	1644	1820
26040	1642	1813
26050	1675	1852
26060	1674	1839
26070	1686	1855
26080	1701	1865
26090	1715	1871
26100	1735	1895
26110	1591	1814
26120	1591	1809
26130	1579	1785
26140	1580	1779
26150	1603	1799
26160	1578	1780
26170	1580	1778
26180	1580	1778
26190	1580	1777
26200	1611	1810
26210	1549	1783
26220	1550	1787
26230	1562	1787
26240	1576	1801
26250	1616	1845
26260	1606	1827
26270	1606	1827
26280	1606	1827
26290	1606	1827
26300	1636	1861
26310	1555	1809
26320	1544	1794
26330	1538	1771
26340	1548	1782
26350	1569	1801
26360	1573	1799
26370	1572	1791
26380	1572	1791
26390	1572	1796
26400	1618	1845
26410	1614	1817
26420	1605	1821
26430	1623	1844
26440	1623	1844
26450	1644	1854
26460	1639	1846
26470	1644	1851
26480	1641	1850
26490	1632	1847
26500	1668	1883
26510	1640	1924
26520	1647	1925
26530	1650	1925
26540	1650	1926
26550	1684	1960
26560	1702	1996
26570	1699	1986
26580	1688	1971
26590	1688	1971
26600	1740	2019
26610	1741	1964
26620	1741	1954
26630	1746	1957
26640	1746	1957
26650	1787	1999
26660	1785	2013
26670	1776	2010
26680	1776	2010
26690	1776	2030
26700	1819	2098
26710	1706	2043
26720	1724	2061
26730	1715	2052
26740	1702	2077
26750	1711	2093
26760	1707	2092
26770	1707	2092
26780	1707	2085
26790	1716	2107
26800	1755	2141
26810	1782	2147
26820	1789	2161
26830	1822	2161
26840	1811	2146
26850	1816	2162
26860	1810	2132
26870	1810	2132
26880	1842	2168
26890	1856	2162
26900	1894	2200
26910	1708	2086
26920	1711	2086
26930	1707	2053
26940	1707	2053
26950	1738	2067
26960	1722	2051
26970	1702	2010
26980	1702	2010
26990	1703	2002
27000	1758	2056
27010	1749	1964
27020	1746	1960
27030	1755	1960
27040	1755	1956
27050	1742	1915
27060	1706	1894
27070	1706	1894
27080	1721	1904
27090	1721	1904
27100	1714	1897
27110	1586	1869
27120	1602	1881
27130	1605	1890
27140	1605	1884
27150	1625	1894
27160	1635	1886
27170	1637	1882
27180	1660	1905
27190	1660	1905
27200	1672	1917
27210	1620	1852
27220	1608	1840
27230	1614	1834
27240	1650	1876
27250	1650	1876
27260	1667	1883
27270	1672	1888
27280	1672	1888
27290	1672	1888
27300	1697	1919
27310	1674	1924
27320	1685	1935
27330	1680	1932
27340	1683	1940
27350	1680	1940
27360	1715	1937
27370	1718	1940
27380	1718	1935
27390	1723	1940
27400	1750	1967
27410	1670	1943
27420	1668	1961
27430	1668	1941
27440	1668	1941
27450	1670	1947
27460	1705	1988
27470	1705	1988
27480	1717	2004
27490	1720	2011
27500	1720	1983
27510	1733	2023
27520	1740	2030
27530	1733	2014
27540	1751	2032
27550	1751	2025
27560	1766	2000
27570	1757	1977
27580	1757	1977
27590	1757	1972
27600	1798	2012
27610	1751	2032
27620	1748	2029
27630	1728	2029
27640	1737	2038
27650	1724	2040
27660	1728	2019
27670	1760	2019
27680	1763	2025
27690	1776	2040
27700	1776	2040
27710	1660	2063
27720	1679	2101
27730	1663	2086
27740	1663	2083
27750	1661	2082
27760	1654	2063
27770	1654	2060
27780	1680	2086
27790	1680	2086
27800	1711	2117
27810	1647	2143
27820	1647	2143
27830	1661	2143
27840	1661	2138
27850	1667	2132
27860	1651	2072
27870	1654	2075
27880	1667	2088
27890	1671	2092
27900	1688	2113
27910	1595	2102
27920	1595	2102
27930	1595	2123
27940	1595	2123
27950	1595	2123
27960	1610	2143
27970	1611	2136
27980	1611	2131
27990	1611	2124
28000	1629	2142
28010	1624	2081
28020	1648	2098
28030	1649	2089
28040	1675	2115
28050	1707	2139
28060	1706	2099
28070	1706	2099
28080	1718	2111
28090	1718	2111
28100	1718	2111
28110	1677	2092
28120	1700	2107
28130	1727	2111
28140	1738	2122
28150	1742	2114
28160	1747	2067
28170	1769	2111
28180	1769	2111
28190	1778	2129
28200	1818	2173
28210	1820	2070
28220	1819	2070
28230	1832	2051
28240	1832	2051
28250	1832	2028
28260	1829	2020
28270	1829	1992
28280	1842	2005
28290	1819	1991
28300	1832	1992
28310	1673	1946
28320	1690	1962
28330	1666	1968
28340	1666	1968
28350	1694	2024
28360	1694	1988
28370	1694	1991
28380	1711	2008
28390	1711	2004
28400	1708	2007
28410	1716	2023
28420	1716	2024
28430	1736	2037
28440	1764	2064
28450	1730	2053
28460	1720	2011
28470	1745	2000
28480	1745	1995
28490	1753	2023
28500	1784	2054
28510	1616	1951
28520	1621	1960
28530	1577	1979
28540	1581	1979
28550	1578	1979
28560	1593	1985
28570	1588	1980
28580	1588	1980
28590	1588	1991
28600	1609	2012
28610	1569	1993
28620	1575	2005
28630	1559	2005
28640	1559	2005
28650	1565	2008
28660	1580	2025
28670	1580	2025
28680	1604	2049
28690	1602	2053
28700	1609	2060
28710	1586	1944
28720	1586	1944
28730	1586	1925
28740	1595	1934
28750	1595	1910
28760	1606	1905
28770	1601	1878
28780	1601	1878
28790	1601	1867
28800	1621	1885
28810	1593	1855
28820	1587	1843
28830	1587	1828
28840	1598	1839
28850	1598	1828
28860	1602	1821
28870	1605	1795
28880	1605	1795
28890	1605	1785
28900	1605	1785
28910	1553	1785
28920	1583	1811
28930	1568	1792
28940	1568	1792
28950	1585	1833
28960	1610	1807
28970	1610	1807
28980	1627	1825
28990	1627	1833
29000	1657	1856
29010	1532	1795
29020	1536	1802
29030	1527	1806
29040	1547	1826
29050	1540	1819
29060	1542	1814
29070	1549	1817
29080	1565	1833
29090	1554	1834
29100	1585	1856
29110	1461	1821
29120	1461	1813
29130	1455	1805
29140	1455	1805
29150	1455	1789
29160	1492	1811
29170	1490	1805
29180	1490	1805
29190	1490	1792
29200	1504	1808
29210	1460	1755
29220	1479	1774
29230	1474	1808
29240	1500	1834
29250	1485	1854
29260	1484	1863
29270	1484	1888
29280	1503	1909
29290	1503	1916
29300	1503	1916
29310	1451	1793
29320	1481	1800
29330	1481	1789
29340	1505	1824
29350	1505	1819
29360	1505	1814
29370	1502	1824
29380	1509	1831
29390	1509	1803
29400	1551	1845
29410	1467	1805
29420	1467	1805
29430	1468	1807
29440	1468	1807
29450	1484	1796
29460	1473	1795
29470	1500	1793
29480	1513	1806
29490	1503	1784
29500	1507	1789
29510	1472	1729
29520	1475	1732
29530	1486	1708
29540	1486	1708
29550	1515	1724
29560	1544	1748
29570	1548	1744
29580	1569	1765
29590	1569	1765
29600	1586	1784
29610	1404	1721
29620	1404	1721
29630	1401	1710
29640	1421	1730
29650	1409	1718
29660	1400	1713
29670	1395	1700
29680	1404	1705
29690	1403	1705
29700	1423	1725
29710	1323	1733
29720	1341	1751
29730	1335	1762
29740	1335	1762
29750	1338	1762
29760	1355	1739
29770	1348	1732
29780	1348	1729
29790	1348	1753
29800	1379	1784
29810	1308	1718
29820	1313	1727
29830	1329	1719
29840	1329	1719
29850	1324	1700
29860	1328	1712
29870	1328	1720
29880	1338	1730
29890	1340	1729
29900	1340	1718
29910	1255	1632
29920	1248	1628
29930	1237	1588
29940	1247	1603
29950	1252	1594
29960	1279	1629
29970	1298	1663
29980	1298	1663
29990	1305	1667
30000	1358	1720
30010	1414	1643
30020	1418	1653
30030	1417	1626
30040	1417	1615
30050	1403	1589
30060	1403	1589
30070	1418	1598
30080	1418	1598
30090	1415	1596
30100	1418	1593
30110	1308	1508
30120	1308	1508
30130	1296	1502
30140	1305	1511
30150	1310	1538
30160	1310	1532
30170	1307	1538
30180	1307	1538
30190	1304	1530
30200	1329	1555
30210	1240	1507
30220	1240	1499
30230	1239	1499
30240	1239	1511
30250	1239	1504
30260	1244	1509
30270	1244	1509
30280	1254	1529
30290	1243	1517
30300	1269	1541
30310	1246	1495
30320	1246	1495
30330	1248	1484
30340	1248	1484
30350	1259	1495
30360	1256	1484
30370	1265	1493
30380	1265	1492
30390	1270	1508
30400	1299	1537
30410	1285	1528
30420	1296	1536
30430	1296	1544
30440	1296	1544
30450	1300	1545
30460	1307	1569
30470	1307	1569
30480	1307	1569
30490	1313	1567
30500	1337	1589
30510	1248	1498
30520	1255	1505
30530	1249	1567
30540	1249	1576
30550	1259	1576
30560	1263	1566
30570	1263	1555
30580	1263	1558
30590	1263	1554
30600	1308	1597
30610	1256	1456
30620	1256	1456
30630	1253	1446
30640	1253	1445
30650	1262	1426
30660	1262	1426
30670	1260	1404
30680	1260	1404
30690	1266	1418
30700	1295	1446
30710	1221	1335
30720	1221	1335
30730	1208	1314
30740	1208	1314
30750	1211	1312
30760	1211	1303
30770	1221	1322
30780	1230	1331
30790	1230	1335
30800	1271	1374
30810	1298	1348
30820	1298	1360
30830	1298	1364
30840	1313	1367
30850	1301	1335
30860	1301	1335
30870	1305	1334
30880	1297	1330
30890	1297	1322
30900	1329	1354
30910	1290	1286
30920	1290	1286
30930	1290	1266
30940	1293	1277
30950	1304	1283
30960	1307	1288
30970	1307	1281
30980	1324	1298
30990	1324	1298
31000	1345	1323
31010	1285	1279
31020	1285	1260
31030	1279	1263
31040	1282	1266
31050	1299	1274
31060	1299	1273
31070	1286	1271
31080	1281	1268
31090	1281	1259
31100	1299	1277
31110	1232	1260
31120	1239	1267
31130	1231	1267
31140	1231	1267
31150	1231	1267
31160	1238	1274
31170	1247	1283
31180	1247	1283
31190	1262	1298
31200	1314	1358
31210	1270	1299
31220	1264	1299
31230	1264	1278
31240	1264	1278
31250	1264	1284
31260	1288	1303
31270	1275	1288
31280	1275	1288
31290	1269	1270
31300	1291	1292
31310	1227	1284
31320	1224	1284
31330	1227	1317
31340	1227	1325
31350	1239	1333
31360	1239	1337
31370	1232	1318
31380	1232	1318
31390	1232	1326
31400	1268	1366
31410	1251	1350
31420	1251	1350
31430	1250	1353
31440	1250	1351
31450	1250	1351
31460	1263	1368
31470	1280	1383
31480	1280	1383
31490	1280	1383
31500	1306	1395
31510	1307	1435
31520	1307	1435
31530	1307	1435
31540	1312	1440
31550	1312	1443
31560	1322	1455
31570	1322	1427
31580	1325	1430
31590	1325	1423
31600	1352	1452
31610	1207	1365
31620	1207	1361
31630	1200	1361
31640	1200	1364
31650	1203	1372
31660	1203	1372
31670	1203	1387
31680	1200	1396
31690	1201	1397
31700	1221	1417
31710	1233	1346
31720	1244	1357
31730	1248	1337
31740	1248	1337
31750	1255	1341
31760	1255	1337
31770	1255	1340
31780	1255	1340
31790	1260	1341
31800	1291	1374
31810	1253	1313
31820	1269	1313
31830	1273	1312
31840	1273	1312
31850	1288	1315
31860	1288	1321
31870	1288	1313
31880	1288	1313
31890	1299	1307
31900	1318	1328
31910	1258	1268
31920	1257	1268
31930	1263	1254
31940	1263	1254
31950	1292	1272
31960	1303	1283
31970	1295	1278
31980	1295	1278
31990	1295	1282
32000	1332	1330
32010	1267	1333
32020	1267	1333
32030	1278	1336
32040	1278	1336
32050	1278	1348
32060	1278	1351
32070	1293	1362
32080	1296	1365
32090	1296	1365
32100	1333	1402
32110	1314	1370
32120	1314	1370
32130	1311	1362
32140	1311	1380
32150	1311	1392
32160	1311	1389
32170	1302	1386
32180	1302	1386
32190	1302	1398
32200	1327	1427
32210	1313	1372
32220	1313	1372
32230	1313	1372
32240	1329	1384
32250	1343	1397
32260	1335	1397
32270	1335	1393
32280	1356	1402
32290	1356	1402
32300	1378	1414
32310	1279	1338
32320	1279	1338
32330	1277	1335
32340	1286	1344
32350	1286	1342
32360	1281	1323
32370	1281	1320
32380	1282	1329
32390	1282	1320
32400	1317	1363
32410	1251	1262
32420	1256	1258
32430	1251	1278
32440	1251	1277
32450	1255	1286
32460	1255	1288
32470	1256	1289
32480	1256	1289
32490	1247	1280
32500	1255	1288
32510	1202	1234
32520	1211	1239
32530	1201	1218
32540	1201	1218
32550	1219	1233
32560	1216	1234
32570	1216	1233
32580	1216	1233
32590	1219	1236
32600	1253	1274
32610	1158	1235
32620	1158	1227
32630	1155	1241
32640	1155	1241
32650	1161	1241
32660	1174	1243
32670	1181	1251
32680	1181	1251
32690	1181	1249
32700	1227	1303
32710	1148	1322
32720	1148	1322
32730	1168	1334
32740	1168	1333
32750	1168	1333
32760	1167	1332
32770	1183	1374
32780	1183	1374
32790	1183	1382
32800	1217	1422
32810	1216	1339
32820	1216	1335
32830	1216	1322
32840	1216	1323
32850	1236	1340
32860	1243	1347
32870	1278	1387
32880	1278	1387
32890	1278	1387
32900	1286	1395
32910	1256	1337
32920	1256	1337
32930	1256	1328
32940	1271	1335
32950	1271	1324
32960	1271	1328
32970	1271	1328
32980	1274	1327
32990	1283	1336
33000	1340	1401
33010	1277	1287
33020	1269	1287
33030	1269	1269
33040	1269	1269
33050	1274	1275
33060	1283	1283
33070	1283	1283
33080	1279	1275
33090	1274	1274
33100	1281	1283
33110	1264	1250
33120	1282	1271
33130	1289	1279
33140	1289	1279
33150	1324	1308
33160	1331	1303
33170	1331	1294
33180	1330	1293
33190	1334	1288
33200	1353	1305
33210	1299	1245
33220	1299	1245
33230	1307	1261
33240	1319	1273
33250	1329	1291
33260	1336	1290
33270	1333	1290
33280	1334	1287
33290	1334	1287
33300	1365	1326
33310	1327	1325
33320	1332	1330
33330	1327	1333
33340	1327	1333
33350	1332	1338
33360	1349	1350
33370	1332	1343
33380	1332	1343
33390	1332	1343
33400	1353	1365
33410	1311	1301
33420	1318	1308
33430	1318	1311
33440	1318	1311
33450	1332	1322
33460	1340	1330
33470	1325	1313
33480	1352	1340
33490	1352	1337
33500	1369	1354
33510	1346	1315
33520	1346	1315
33530	1349	1302
33540	1365	1306
33550	1384	1325
33560	1384	1321
33570	1384	1321
33580	1384	1321
33590	1384	1321
33600	1430	1377
33610	1404	1353
33620	1392	1353
33630	1392	1354
33640	1397	1339
33650	1420	1350
33660	1429	1367
33670	1436	1366
33680	1436	1369
33690	1444	1379
33700	1469	1430
33710	1383	1419
33720	1395	1435
33730	1398	1440
33740	1398	1444
33750	1441	1487
33760	1441	1484
33770	1441	1484
33780	1446	1477
33790	1441	1474
33800	1473	1506
33810	1405	1547
33820	1405	1542
33830	1417	1542
33840	1439	1564
33850	1444	1569
33860	1444	1549
33870	1451	1556
33880	1448	1547
33890	1443	1546
33900	1494	1597
33910	1423	1549
33920	1433	1535
33930	1438	1542
33940	1438	1542
33950	1436	1549
33960	1467	1574
33970	1462	1594
33980	1462	1594
33990	1464	1594
34000	1491	1619
34010	1452	1482
34020	1457	1489
34030	1457	1484
34040	1457	1501
34050	1468	1497
34060	1447	1457
34070	1447	1457
34080	1455	1465
34090	1455	1465
34100	1478	1488
34110	1439	1469
34120	1444	1474
34130	1452	1467
34140	1469	1492
34150	1488	1513
34160	1489	1502
34170	1491	1504
34180	1491	1504
34190	1491	1504
34200	1535	1550
34210	1507	1510
34220	1508	1510
34230	1508	1495
34240	1508	1495
34250	1517	1503
34260	1527	1505
34270	1516	1502
34280	1523	1509
34290	1523	1512
34300	1532	1521
34310	1458	1504
34320	1470	1510
34330	1477	1511
34340	1477	1511
34350	1490	1524
34360	1487	1511
34370	1487	1511
34380	1508	1532
34390	1508	1532
34400	1529	1553
34410	1430	1522
34420	1434	1522
34430	1434	1514
34440	1463	1539
34450	1481	1558
34460	1478	1546
34470	1486	1542
34480	1486	1542
34490	1486	1542
34500	1523	1598
34510	1412	1574
34520	1412	1570
34530	1403	1571
34540	1403	1568
34550	1417	1575
34560	1450	1596
34570	1450	1596
34580	1446	1580
34590	1444	1578
34600	1458	1592
34610	1410	1584
34620	1427	1597
34630	1427	1597
34640	1427	1597
34650	1451	1629
34660	1448	1608
34670	1448	1608
34680	1471	1625
34690	1471	1625
34700	1490	1644
34710	1473	1631
34720	1485	1627
34730	1505	1633
34740	1522	1650
34750	1543	1663
34760	1549	1646
34770	1548	1648
34780	1548	1648
34790	1548	1648
34800	1596	1710
34810	1544	1646
34820	1544	1682
34830	1535	1685
34840	1547	1758
34850	1548	1755
34860	1551	1766
34870	1547	1762
34880	1547	1762
34890	1543	1753
34900	1558	1768
34910	1447	1765
34920	1472	1798
34930	1455	1809
34940	1455	1809
34950	1473	1808
34960	1474	1808
34970	1474	1808
34980	1497	1829
34990	1497	1829
35000	1514	1850
35010	1439	1810
35020	1436	1806
35030	1436	1776
35040	1464	1804
35050	1470	1812
35060	1469	1827
35070	1475	1842
35080	1480	1847
35090	1481	1844
35100	1504	1867
35110	1435	1860
35120	1435	1860
35130	1422	1853
35140	1422	1853
35150	1436	1867
35160	1434	1866
35170	1434	1866
35180	1434	1866
35190	1439	1846
35200	1442	1849
35210	1421	1821
35220	1426	1826
35230	1426	1826
35240	1431	1831
35250	1461	1864
35260	1456	1821
35270	1456	1801
35280	1464	1813
35290	1464	1813
35300	1485	1832
35310	1380	1772
35320	1380	1776
35330	1372	1769
35340	1379	1771
35350	1384	1776
35360	1372	1743
35370	1357	1728
35380	1361	1731
35390	1361	1731
35400	1406	1776
35410	1430	1768
35420	1430	1760
35430	1427	1757
35440	1427	1753
35450	1438	1756
35460	1454	1760
35470	1454	1760
35480	1454	1760
35490	1451	1752
35500	1464	1765
35510	1410	1641
35520	1426	1665
35530	1434	1658
35540	1434	1658
35550	1447	1669
35560	1445	1663
35570	1454	1660
35580	1469	1677
35590	1469	1684
35600	1484	1699
35610	1463	1671
35620	1463	1664
35630	1466	1684
35640	1488	1706
35650	1505	1723
35660	1493	1723
35670	1495	1729
35680	1495	1729
35690	1495	1716
35700	1524	1745
35710	1480	1679
35720	1491	1690
35730	1484	1695
35740	1484	1695
35750	1500	1711
35760	1523	1722
35770	1523	1722
35780	1523	1722
35790	1523	1731
35800	1544	1751
35810	1496	1712
35820	1509	1725
35830	1513	1729
35840	1513	1733
35850	1542	1770
35860	1535	1721
35870	1535	1721
35880	1569	1755
35890	1572	1758
35900	1593	1779
35910	1522	1798
35920	1518	1798
35930	1554	1810
35940	1557	1813
35950	1580	1836
35960	1576	1816
35970	1568	1802
35980	1566	1802
35990	1580	1777
36000	1580	1777
36010	1451	1705
36020	1451	1705
36030	1444	1694
36040	1444	1694
36050	1444	1676
36060	1433	1673
36070	1433	1673
36080	1433	1673
36090	1426	1665
36100	1426	1665
36110	1400	1633
36120	1400	1633
36130	1405	1622
36140	1405	1622
36150	1411	1617
36160	1410	1609
36170	1392	1579
36180	1392	1574
36190	1403	1584
36200	1403	1584
36210	1396	1562
36220	1396	1535
36230	1401	1540
36240	1401	1521
36250	1401	1517
36260	1393	1504
36270	1393	1513
36280	1393	1513
36290	1393	1498
36300	1393	1498
36310	1296	1447
36320	1300	1434
36330	1298	1430
36340	1298	1431
36350	1285	1431
36360	1281	1427
36370	1281	1420
36380	1281	1420
36390	1274	1421
36400	1274	1421
36410	1218	1368
36420	1214	1372
36430	1214	1356
36440	1226	1368
36450	1232	1369
36460	1280	1368
36470	1271	1369
36480	1264	1350
36490	1264	1350
36500	1264	1350
36510	1299	1300
36520	1303	1300
36530	1303	1329
36540	1303	1329
36550	1303	1329
36560	1298	1329
36570	1304	1341
36580	1304	1341
36590	1304	1332
36600	1304	1329
36610	1222	1282
36620	1230	1282
36630	1218	1257
36640	1218	1257
36650	1201	1250
36660	1218	1263
36670	1218	1263
36680	1218	1263
36690	1233	1258
36700	1233	1258
36710	1210	1255
36720	1214	1265
36730	1211	1265
36740	1211	1265
36750	1206	1261
36760	1231	1241
36770	1222	1234
36780	1222	1234
36790	1221	1229
36800	1221	1234
36810	1151	1221
36820	1151	1213
36830	1151	1222
36840	1151	1220
36850	1151	1196
36860	1131	1172
36870	1131	1172
36880	1131	1172
36890	1131	1172
36900	1131	1172
36910	1102	1166
36920	1109	1177
36930	1113	1177
36940	1113	1177
36950	1111	1177
36960	1106	1171
36970	1106	1171
36980	1106	1171
36990	1106	1171
37000	1106	1171
37010	1038	1131
37020	1038	1127
37030	1042	1108
37040	1042	1108
37050	1035	1092
37060	1032	1062
37070	1029	1071
37080	1029	1071
37090	1029	1071
37100	1029	1071
37110	970	1023
37120	973	1023
37130	966	1029
37140	966	1029
37150	966	1029
37160	954	1021
37170	952	1010
37180	952	1010
37190	952	1010
37200	952	1010
37210	874	957
37220	874	957
37230	884	965
37240	884	965
37250	885	976
37260	880	975
37270	880	975
37280	875	964
37290	879	968
37300	879	968
37310	793	922
37320	793	926
37330	793	947
37340	801	947
37350	801	958
37360	814	949
37370	814	953
37380	814	953
37390	814	973
37400	814	973
37410	816	948
37420	816	948
37430	816	945
37440	816	945
37450	816	945
37460	816	936
37470	816	936
37480	816	936
37490	816	936
37500	816	936
37510	757	827
37520	765	832
37530	762	819
37540	762	819
37550	761	812
37560	769	802
37570	769	803
37580	769	803
37590	769	803
37600	769	803
37610	704	775
37620	704	775
37630	727	783
37640	727	770
37650	727	763
37660	727	757
37670	727	757
37680	727	757
37690	727	757
37700	727	757
37710	672	698
37720	671	698
37730	663	695
37740	663	695
37750	663	695
37760	663	694
37770	663	694
37780	663	694
37790	663	694
37800	663	694
37810	597	628
37820	597	628
37830	589	626
37840	589	626
37850	588	618
37860	590	604
37870	590	608
37880	590	608
37890	590	608
37900	590	608
37910	525	525
37920	524	525
37930	527	533
37940	527	529
37950	527	521
37960	527	521
37970	524	513
37980	524	513
37990	524	529
38000	524	529
38010	491	522
38020	491	522
38030	503	522
38040	503	522
38050	503	526
38060	503	529
38070	503	529
38080	503	529
38090	499	529
38100	499	529
38110	436	481
38120	444	493
38130	444	488
38140	444	488
38150	444	481
38160	444	481
38170	444	470
38180	444	470
38190	444	470
38200	444	470
38210	402	455
38220	402	455
38230	400	463
38240	400	463
38250	400	463
38260	400	456
38270	400	456
38280	400	456
38290	400	456
38300	400	456
38310	379	434
38320	391	433
38330	399	433
38340	399	433
38350	399	433
38360	399	433
38370	399	433
38380	399	433
38390	399	433
38400	399	425
38410	388	421
38420	388	411
38430	388	405
38440	388	404
38450	388	399
38460	388	396
38470	388	396
38480	388	396
38490	388	396
38500	388	396
38510	390	365
38520	390	365
38530	390	362
38540	390	362
38550	390	362
38560	402	366
38570	402	366
38580	402	366
38590	402	374
38600	402	374
38610	377	341
38620	377	341
38630	375	349
38640	375	349
38650	375	350
38660	375	335
38670	375	340
38680	375	340
38690	375	336
38700	375	336
38710	343	313
38720	343	313
38730	342	313
38740	342	304
38750	342	304
38760	342	304
38770	342	300
38780	342	300
38790	342	300
38800	342	300
38810	320	273
38820	320	273
38830	319	276
38840	319	276
38850	319	276
38860	319	276
38870	319	276
38880	319	276
38890	319	276
38900	319	276
38910	288	277
38920	288	277
38930	296	277
38940	296	277
38950	296	277
38960	296	281
38970	296	281
38980	296	281
38990	296	281
39000	296	277
39010	273	269
39020	278	267
39030	283	267
39040	283	262
39050	283	262
39060	283	262
39070	283	262
39080	283	262
39090	283	262
39100	283	262
39110	272	247
39120	272	247
39130	272	237
39140	272	237
39150	272	237
39160	272	238
39170	272	238
39180	272	238
39190	272	241
39200	272	241
39210	241	223
39220	241	221
39230	241	232
39240	241	232
39250	241	232
39260	241	232
39270	241	225
39280	241	225
39290	241	225
39300	241	225
39310	224	224
39320	224	224
39330	224	224
39340	224	224
39350	224	224
39360	224	224
39370	224	224
39380	224	224
39390	224	224
39400	224	224
39410	225	193
39420	225	193
39430	225	190
39440	225	190
39450	225	190
39460	225	182
39470	225	182
39480	225	182
39490	225	182
39500	225	182
39510	208	158
39520	208	158
39530	208	158
39540	208	155
39550	208	155
39560	208	155
39570	208	159
39580	208	159
39590	208	159
39600	208	152
39610	204	161
39620	199	161
39630	211	161
39640	211	161
39650	211	161
39660	211	157
39670	211	157
39680	211	157
39690	211	157
39700	211	157
39710	205	143
39720	205	143
39730	205	138
39740	205	138
39750	205	138
39760	205	140
39770	205	140
39780	205	140
39790	205	137
39800	205	137
39810	180	133
39820	180	131
39830	179	136
39840	179	136
39850	179	136
39860	179	136
39870	179	136
39880	179	136
39890	179	136
39900	179	136
39910	175	125
39920	175	125
39930	178	125
39940	178	125
39950	178	125
39960	178	125
39970	178	125
39980	178	125
39990	178	125
40000	178	125
40010	169	115
40020	169	115
40030	169	115
40040	169	115
40050	169	115
40060	169	115
40070	169	115
40080	169	115
40090	169	115
40100	169	115
40110	151	102
40120	151	102
40130	151	102
40140	151	102
40150	151	102
40160	151	102
40170	151	102
40180	151	102
40190	151	102
40200	151	97
40210	130	86
40220	130	86
40230	135	86
40240	135	86
40250	135	86
40260	135	86
40270	135	86
40280	135	86
40290	135	86
40300	135	86
40310	123	77
40320	123	77
40330	123	77
40340	123	77
40350	123	77
40360	123	76
40370	123	76
40380	123	76
40390	123	76
40400	123	76
40410	122	71
40420	122	71
40430	122	70
40440	122	70
40450	122	70
40460	122	70
40470	122	70
40480	122	70
40490	122	70
40500	122	70
40510	120	69
40520	120	69
40530	117	69
40540	117	69
40550	117	69
40560	117	77
40570	117	77
40580	117	77
40590	117	77
40600	117	77
40610	108	62
40620	108	62
40630	108	62
40640	108	62
40650	108	62
40660	108	62
40670	108	62
40680	108	62
40690	108	62
40700	108	62
40710	98	52
40720	98	52
40730	98	52
40740	98	52
40750	98	52
40760	98	52
40770	98	52
40780	98	52
40790	98	52
40800	98	52
40810	78	46
40820	78	46
40830	77	46
40840	77	46
40850	77	46
40860	77	46
40870	77	46
40880	77	46
40890	77	46
40900	77	46
40910	77	51
40920	77	51
40930	77	51
40940	77	51
40950	77	51
40960	77	51
40970	77	51
40980	77	51
40990	77	51
41000	77	51
41010	75	53
41020	75	53
41030	75	53
41040	75	53
41050	75	53
41060	75	46
41070	75	46
41080	75	46
41090	75	46
41100	75	46
41110	68	41
41120	68	41
41130	68	41
41140	68	41
41150	68	41
41160	68	40
41170	68	40
41180	68	40
41190	68	40
41200	68	40
41210	67	33
41220	67	33
41230	67	33
41240	67	33
41250	67	33
41260	67	33
41270	67	33
41280	67	33
41290	67	33
41300	67	33
41310	56	33
41320	56	33
41330	56	33
41340	56	33
41350	56	33
41360	56	33
41370	56	33
41380	56	33
41390	56	33
41400	56	33
41410	51	30
41420	51	30
41430	51	30
41440	51	30
41450	51	30
41460	51	30
41470	51	30
41480	51	30
41490	51	30
41500	51	30
41510	45	29
41520	45	29
41530	45	29
41540	45	29
41550	45	29
41560	45	29
41570	45	29
41580	45	29
41590	45	29
41600	45	29
41610	44	28
41620	44	28
41630	44	28
41640	44	28
41650	44	28
41660	44	23
41670	44	23
41680	44	23
41690	44	22
41700	44	22
41710	42	19
41720	42	19
41730	42	19
41740	42	19
41750	42	19
41760	42	16
41770	42	16
41780	42	16
41790	42	16
41800	42	16
41810	41	13
41820	41	13
41830	41	13
41840	41	13
41850	41	13
41860	41	13
41870	41	13
41880	41	13
41890	41	13
41900	41	13
41910	37	12
41920	37	12
41930	37	12
41940	37	12
41950	37	12
41960	37	12
41970	37	12
41980	37	12
41990	37	12
42000	37	12
42010	33	12
42020	33	12
42030	33	12
42040	33	12
42050	33	12
42060	33	12
42070	33	12
42080	33	12
42090	33	12
42100	33	12
42110	31	11
42120	31	11
42130	31	11
42140	31	11
42150	31	11
42160	31	11
42170	31	11
42180	31	11
42190	31	11
42200	31	11
42210	31	10
42220	31	10
42230	31	10
42240	31	10
42250	31	10
42260	31	10
42270	31	10
42280	31	10
42290	31	10
42300	31	10
42310	32	10
42320	32	10
42330	32	10
42340	32	10
42350	32	10
42360	32	10
42370	32	10
42380	32	10
42390	32	10
42400	32	10
42410	28	10
42420	28	10
42430	28	10
42440	28	10
42450	28	10
42460	28	10
42470	28	10
42480	28	10
42490	28	9
42500	28	9
42510	27	8
42520	27	8
42530	27	8
42540	27	8
42550	27	8
42560	27	8
42570	27	8
42580	27	8
42590	27	8
42600	27	8
42610	24	7
42620	24	7
42630	24	7
42640	24	7
42650	24	7
42660	24	7
42670	24	7
42680	24	7
42690	24	7
42700	24	7
42710	22	7
42720	22	7
42730	22	7
42740	22	7
42750	22	7
42760	22	7
42770	22	7
42780	22	7
42790	22	7
42800	22	7
42810	21	7
42820	21	7
42830	21	7
42840	21	7
42850	21	7
42860	21	7
42870	21	7
42880	21	7
42890	21	7
42900	21	7
42910	18	7
42920	18	7
42930	18	7
42940	18	7
42950	18	7
42960	18	7
42970	18	7
42980	18	7
42990	18	7
43000	18	7
43010	17	2
43020	17	2
43030	17	2
43040	17	2
43050	17	2
43060	17	2
43070	17	2
43080	17	2
43090	17	2
43100	17	2
43110	17	2
43120	17	2
43130	17	2
43140	17	2
43150	17	2
43160	17	2
43170	17	2
43180	17	2
43190	17	2
43200	17	2
43210	17	0
43220	17	0
43230	17	0
43240	17	0
43250	17	0
43260	17	0
43270	17	0
43280	17	0
43290	17	0
43300	17	0
43310	16	0
43320	16	0
43330	16	0
43340	16	0
43350	16	0
43360	16	0
43370	16	0
43380	16	0
43390	16	0
43400	16	0
43410	14	0
43420	14	0
43430	14	0
43440	14	0
43450	14	0
43460	14	0
43470	14	0
43480	14	0
43490	14	0
43500	14	0
43510	9	0
43520	9	0
43530	9	0
43540	9	0
43550	9	0
43560	9	0
43570	9	0
43580	9	0
43590	9	0
43600	9	0
43610	4	0
43620	4	0
43630	4	0
43640	4	0
43650	4	0
43660	4	0
43670	4	0
43680	4	0
43690	4	0
43700	4	0
43710	4	0
43720	4	0
43730	4	0
43740	4	0
43750	4	0
43760	4	0
43770	4	0
43780	4	0
43790	4	0
43800	4	0
43810	4	0
43820	4	0
43830	4	0
43840	4	0
43850	4	0
43860	4	0
43870	4	0
43880	4	0
43890	4	0
43900	4	0
43910	4	0
43920	4	0
43930	4	0
43940	4	0
43950	4	0
43960	4	0
43970	4	0
43980	4	0
43990	4	0
44000	4	0
44010	4	0
44020	4	0
44030	4	0
44040	4	0
44050	4	0
44060	4	0
44070	4	0
44080	4	0
44090	4	0
44100	4	0
44110	3	0
44120	3	0
44130	3	0
44140	3	0
44150	3	0
44160	3	0
44170	3	0
44180	3	0
44190	3	0
44200	3	0
44210	3	0
44220	3	0
44230	3	0
44240	3	0
44250	3	0
44260	3	0
44270	3	0
44280	3	0
44290	3	0
44300	3	0
44310	2	0
44320	2	0
44330	2	0
44340	2	0
44350	2	0
44360	2	0
44370	2	0
44380	2	0
44390	2	0
44400	2	0
44410	1	0
44420	1	0
44430	1	0
44440	1	0
44450	1	0
44460	1	0
44470	1	0
44480	1	0
44490	1	0
44500	1	0
44510	1	0
44520	1	0
44530	1	0
44540	1	0
44550	1	0
44560	1	0
44570	1	0
44580	1	0
44590	1	0
44600	1	0
44610	1	0
44620	1	0
44630	1	0
44640	1	0
44650	1	0
44660	1	0
44670	1	0
44680	1	0
44690	1	0
44700	1	0
44710	1	0
44720	1	0
44730	1	0
44740	1	0
44750	1	0
44760	1	0
44770	1	0
44780	1	0
44790	1	0
44800	1	0
44810	1	0
44820	1	0
44830	1	0
44840	1	0
44850	1	0
44860	1	0
44870	1	0
44880	1	0
44890	1	0
44900	1	0
44910	0	0
44920	0	0
44930	0	0
44940	0	0
44950	0	0
44960	0	0
44970	0	0
44980	0	0
44990	0	0
45000	0	0
45010	0	0
45020	0	0
45030	0	0
45040	0	0
45050	0	0
45060	0	0
45070	0	0
45080	0	0
45090	0	0
45100	0	0
45110	0	0
45120	0	0
45130	0	0
45140	0	0
45150	0	0
45160	0	0
45170	0	0
45180	0	0
45190	0	0
45200	0	0
45210	0	0
45220	0	0
45230	0	0
45240	0	0
45250	0	0
45260	0	0
45270	0	0
45280	0	0
45290	0	0
45300	0	0
45310	0	0
45320	0	0
45330	0	0
45340	0	0
45350	0	0
45360	0	0
45370	0	0
45380	0	0
45390	0	0
45400	0	0
45410	0	0
45420	0	0
45430	0	0
45440	0	0
45450	0	0
45460	0	0
45470	0	0
45480	0	0
45490	0	0
45500	0	0
45510	0	0
45520	0	0
45530	0	0
45540	0	0
45550	0	0
45560	0	0
45570	0	0
45580	0	0
45590	0	0
45600	0	0
45610	0	0
45620	0	0
45630	0	0
45640	0	0
45650	0	0
45660	0	0
45670	0	0
45680	0	0
45690	0	0
45700	0	0
45710	0	0
45720	0	0
45730	0	0
45740	0	0
45750	0	0
45760	0	0
45770	0	0
45780	0	0
45790	0	0
45800	0	0
45810	0	0
45820	0	0
45830	0	0
45840	0	0
45850	0	0
45860	0	0
45870	0	0
45880	0	0
45890	0	0


==> x.dat <==
x 	f(x)
-4 	-4
-3.5 	-3.5
-3 	-3
-2.5 	-2.5
-2 	-2
-1.5 	-1.5
-1 	-1
-0.5	-0.5

==> xadd1.dat <==
x 	f(x)
-3.5 	-2.5
-3 	-2
-2.5 	-1.5
-2 	-1
-1.5 	-0.5
-1 	0

==> xsquare.dat <==
x 	f(x)
-4 	16
-3.5 	12.25
-3 	9
-2.5 	6.25
-2 	4
-1.5 	2.25
-1 	1
-0.5	0.25
